AstroSat-CZTI searches for hard X-ray prompt emission from Fast Radio Bursts

Fast Radio Bursts (FRBs) are short-duration, highly-energetic extragalactic radio transients with unclear origins & emission mechanisms. Despite extensive multi-wavelength searches, no credible X-ray or other prompt electromagnetic counterparts have been found for extragalactic FRBs. We present results from a comprehensive search for such prompt X-ray counterparts using AstroSat-CZTI which has been actively detecting other high-energy fast transients like Gamma-ray bursts (GRBs). We undertook a systematic search in AstroSat-CZTI data for hard X-ray transients temporally & spatially coincident with 578 FRBs, and found no X-ray counterparts. We estimate flux upper limits for these events and convert them to upper limits on X-ray-to-radio fluence ratios. Further, we utilize the redshifts derived from the dispersion measures of these FRBs to compare their isotropic luminosities with those of GRBs, providing insights into potential similarities between these two classes of transients. Finally, we explore the prospects for X-ray counterpart detections using other current and upcoming X-ray monitors, including Fermi-GBM, Swift-BAT, SVOM-ECLAIRs, and Daksha, in the era of next-generation FRB detection facilities such as CHIME, DSA-2000, CHORD, and BURSTT. Our results highlight that highly sensitive X-ray monitors with large sky coverage, like Daksha, will provide the best opportunities to detect X-ray counterparts of bright FRBs.

==> frb_limits.txt <==
FRB20181214F & 16.8413 & 32.44 & 19:19:08 & 0.01 & 89.05 & 0.89 & -1.015 & 20297.39 & 5.10 & 1755.83 \\
 & & & & 0.1 & 20.68 & 2.07 & -1.075 & & 11.86 & 407.85 \\
 & & & & 1 & 3.27 & 3.27 & -1.149 & & 18.73 & 64.45 \\
\midrule
FRB20190627C & 17.8587 & 71.58 & 7:23:22 & 0.01 & 41.57 & 0.42 & -1.151 & 7419.36 & 0.53 & 109.52 \\
 & & & & 0.1 & 7.17 & 0.72 & -1.222 & & 0.91 & 18.90 \\
 & & & & 1 & 1.15 & 1.15 & -1.296 & & 1.47 & 3.04 \\
\midrule
FRB20190527A & 0.83 & 7.99 & 16:28:08 & 0.01 & 19.45 & 0.19 & -1.098 & 4026.45 & 0.09 & 15.09 \\
 & & & & 0.1 & 5.82 & 0.58 & -1.147 & & 0.27 & 4.51 \\
 & & & & 1 & 0.91 & 0.91 & -1.223 & & 0.43 & 0.71 \\
\midrule
FRB20180525A & 14.6667 & -1.8 & 15:19:07 & 0.01 & 8.78 & 0.09 & -1.351 & 2522.79 & 0.02 & 2.67 \\
 & & & & 0.1 & 1.97 & 0.20 & -1.415 & & 0.04 & 0.60 \\
 & & & & 1 & 0.23 & 0.23 & -1.508 & & 0.05 & 0.07 \\
\midrule
FRB20181017D & 0.6083 & 11.3333 & 16:04:48 & 0.01 & 7.56 & 0.08 & -1.029 & 16964.46 & 0.34 & 104.09 \\
 & & & & 0.1 & 1.70 & 0.17 & -1.092 & & 0.75 & 23.43 \\
 & & & & 1 & 0.26 & 0.26 & -1.171 & & 1.17 & 3.63 \\
\midrule
FRB20181231B & 8.5847 & 55.99 & 9:56:00 & 0.01 & 11.74 & 0.12 & -1.145 & 1202.86 & 0.01 & 0.81 \\
 & & & & 0.1 & 3.61 & 0.36 & -1.193 & & 0.02 & 0.25 \\
 & & & & 1 & 0.43 & 0.43 & -1.281 & & 0.02 & 0.03 \\
\midrule
FRB20190623C & 12.8207 & 86.03 & 15:08:05 & 0.01 & 6.59 & 0.07 & -1.197 & 8193.67 & 0.10 & 21.18 \\
 & & & & 0.1 & 1.99 & 0.20 & -1.246 & & 0.30 & 6.40 \\
 & & & & 1 & 0.32 & 0.32 & -1.32 & & 0.47 & 1.02 \\
\midrule
FRB20210117A & 22.66 & -15.8097 & 7:51:21 & 0.01 & 16.97 & 0.17 & -1.239 & 5261.79 & 0.12 & 22.48 \\
 & & & & 0.1 & 5.43 & 0.54 & -1.287 & & 0.40 & 7.20 \\
 & & & & 1 & 0.62 & 0.62 & -1.38 & & 0.45 & 0.82 \\
\midrule
FRB20190109B & 16.898 & 1.25 & 17:36:02 & 0.01 & 18.27 & 0.18 & -1.128 & 1055.09 & 0.01 & 0.97 \\
 & & & & 0.1 & 4.20 & 0.42 & -1.188 & & 0.02 & 0.22 \\
 & & & & 1 & 0.65 & 0.65 & -1.264 & & 0.03 & 0.03 \\
\midrule
FRB20190111A & 14.4667 & 26.78 & 15:05:51 & 0.01 & 32.26 & 0.32 & -1.164 & 1034.45 & 0.01 & 1.65 \\
 & & & & 0.1 & 5.34 & 0.53 & -1.238 & & 0.02 & 0.27 \\
 & & & & 1 & 1.14 & 1.14 & -1.302 & & 0.05 & 0.06 \\
\midrule
FRB20190515C & 2.1147 & 20.08 & 18:33:47 & 0.01 & 126.54 & 1.27 & -1.022 & 4612.35 & 0.74 & 128.83 \\
 & & & & 0.1 & 39.04 & 3.90 & -1.07 & & 2.30 & 39.74 \\
 & & & & 1 & 6.12 & 6.12 & -1.146 & & 3.60 & 6.23 \\
\midrule
FRB20181218B & 1.2027 & 69.39 & 3:34:09 & 0.01 & 12.36 & 0.12 & -1.123 & 5453.20 & 0.10 & 17.59 \\
 & & & & 0.1 & 2.79 & 0.28 & -1.183 & & 0.22 & 3.97 \\
 & & & & 1 & 0.43 & 0.43 & -1.259 & & 0.33 & 0.61 \\
\midrule
FRB20190417C & 3.0453 & 71.26 & 21:22:15 & 0.01 & 98.39 & 0.98 & -1.146 & 2020.08 & 0.14 & 19.22 \\
 & & & & 0.1 & 22.75 & 2.27 & -1.207 & & 0.33 & 4.44 \\
 & & & & 1 & 3.59 & 3.59 & -1.283 & & 0.51 & 0.70 \\
\midrule
FRB20171213A & 3.65 & -9.0667 & 14:22:40 & 0.01 & 13.01 & 0.13 & -1.34 & 941.59 & 0.00 & 0.55 \\
 & & & & 0.1 & 3.07 & 0.31 & -1.401 & & 0.01 & 0.13 \\
 & & & & 1 & 0.47 & 0.47 & -1.482 & & 0.02 & 0.02 \\
\midrule
FRB20190224D & 22.126 & 89.05 & 7:46:30 & 0.01 & 11.09 & 0.11 & -1.195 & 5453.20 & 0.09 & 15.78 \\
 & & & & 0.1 & 3.46 & 0.35 & -1.243 & & 0.27 & 4.92 \\
 & & & & 1 & 0.54 & 0.54 & -1.319 & & 0.42 & 0.77 \\
\midrule
FRB20190416B & 11.4793 & 35.95 & 5:50:03 & 0.01 & 18.62 & 0.19 & -1.113 & 3960.94 & 0.09 & 13.99 \\
 & & & & 0.1 & 4.14 & 0.41 & -1.174 & & 0.19 & 3.11 \\
 & & & & 1 & 0.66 & 0.66 & -1.248 & & 0.30 & 0.50 \\
\midrule
FRB20190217A & 6.3253 & 43.11 & 4:31:58 & 0.01 & 12.64 & 0.13 & -1.095 & 5850.79 & 0.11 & 20.72 \\
 & & & & 0.1 & 2.98 & 0.30 & -1.154 & & 0.26 & 4.88 \\
 & & & & 1 & 0.46 & 0.46 & -1.231 & & 0.40 & 0.75 \\
\midrule
FRB20181231C & 13.1393 & 69.18 & 14:36:18 & 0.01 & 7.84 & 0.08 & -1.148 & 3805.02 & 0.03 & 5.43 \\
 & & & & 0.1 & 2.42 & 0.24 & -1.196 & & 0.10 & 1.68 \\
 & & & & 1 & 0.28 & 0.28 & -1.284 & & 0.12 & 0.19 \\
\midrule
FRB20190403A & 7.7553 & 86.36 & 2:37:30 & 0.01 & 59.52 & 0.60 & -1.085 & 3522.45 & 0.22 & 35.34 \\
 & & & & 0.1 & 18.75 & 1.87 & -1.132 & & 0.70 & 11.13 \\
 & & & & 1 & 2.11 & 2.11 & -1.222 & & 0.79 & 1.25 \\
\midrule
FRB20190421A & 13.8687 & 48.24 & 8:00:11 & 0.01 & 8.97 & 0.09 & -1.122 & 1384.46 & 0.01 & 0.82 \\
 & & & & 0.1 & 1.45 & 0.15 & -1.197 & & 0.01 & 0.13 \\
 & & & & 1 & 0.23 & 0.23 & -1.274 & & 0.02 & 0.02 \\
\midrule
FRB20190530A & 4.5827 & 60.59 & 20:07:47 & 0.01 & 97.85 & 0.98 & -1.04 & 3805.02 & 0.42 & 67.81 \\
 & & & & 0.1 & 31.03 & 3.10 & -1.086 & & 1.32 & 21.50 \\
 & & & & 1 & 3.52 & 3.52 & -1.175 & & 1.50 & 2.44 \\
\midrule
FRB20181224A & 23.674 & 44.56 & 1:28:54 & 0.01 & 9.44 & 0.09 & -1.214 & 1951.49 & 0.01 & 1.72 \\
 & & & & 0.1 & 2.95 & 0.29 & -1.261 & & 0.04 & 0.54 \\
 & & & & 1 & 0.46 & 0.46 & -1.338 & & 0.06 & 0.08 \\
\midrule
FRB20181213C & 14.4267 & 47.46 & 17:00:20 & 0.01 & 69.42 & 0.69 & -1.054 & 2463.93 & 0.14 & 20.17 \\
 & & & & 0.1 & 15.97 & 1.60 & -1.113 & & 0.32 & 4.64 \\
 & & & & 1 & 2.52 & 2.52 & -1.188 & & 0.51 & 0.73 \\
\midrule
FRB20180725A & 6.228 & 67.07 & 17:59:43 & 0.01 & 16.10 & 0.16 & -1.164 & 5146.56 & 0.11 & 20.41 \\
 & & & & 0.1 & 4.04 & 0.40 & -1.221 & & 0.28 & 5.12 \\
 & & & & 1 & 0.66 & 0.66 & -1.296 & & 0.46 & 0.83 \\
\midrule
FRB20190611B & 21.383 & -78.6024 & 5:45:43 & 0.01 & 9.94 & 0.10 & -1.229 & 2039.95 & 0.01 & 1.98 \\
 & & & & 0.1 & 3.15 & 0.32 & -1.278 & & 0.05 & 0.63 \\
 & & & & 1 & 0.48 & 0.48 & -1.358 & & 0.07 & 0.09 \\
\midrule
FRB20181117A & 9.8487 & 52.51 & 14:01:37 & 0.01 & 53.50 & 0.53 & -1.066 & 7343.04 & 0.67 & 138.06 \\
 & & & & 0.1 & 11.94 & 1.19 & -1.128 & & 1.49 & 30.81 \\
 & & & & 1 & 1.93 & 1.93 & -1.204 & & 2.41 & 4.98 \\
\midrule
FRB20181219B & 12.0527 & 71.55 & 2:07:51 & 0.01 & 16.53 & 0.17 & -1.203 & 18285.44 & 0.82 & 264.58 \\
 & & & & 0.1 & 3.66 & 0.37 & -1.266 & & 1.81 & 58.63 \\
 & & & & 1 & 0.42 & 0.42 & -1.356 & & 2.09 & 6.77 \\
\midrule
FRB20190210A & 9.6213 & 77.67 & 8:17:14 & 0.01 & 10.01 & 0.10 & -1.104 & 2763.72 & 0.02 & 3.66 \\
 & & & & 0.1 & 3.19 & 0.32 & -1.151 & & 0.08 & 1.17 \\
 & & & & 1 & 0.50 & 0.50 & -1.227 & & 0.12 & 0.18 \\
\midrule
FRB20180212A & 14.35 & -2.4167 & 23:45:04 & 0.01 & 8.72 & 0.09 & -1.335 & 998.47 & 0.00 & 0.42 \\
 & & & & 0.1 & 1.94 & 0.19 & -1.399 & & 0.01 & 0.09 \\
 & & & & 1 & 0.30 & 0.30 & -1.479 & & 0.01 & 0.01 \\
\midrule
FRB20151208A & 5.5328 & 33.1344 & 4:54:40 & 0.01 & 8.26 & 0.08 & -1.019 & 3835.45 & 0.04 & 5.82 \\
 & & & & 0.1 & 2.62 & 0.26 & -1.068 & & 0.11 & 1.84 \\
 & & & & 1 & 0.40 & 0.40 & -1.148 & & 0.18 & 0.28 \\
\midrule
FRB20190328C & 4.922 & 81.96 & 12:25:13 & 0.01 & 112.73 & 1.13 & -1.12 & 3145.03 & 0.35 & 53.37 \\
 & & & & 0.1 & 26.02 & 2.60 & -1.18 & & 0.80 & 12.32 \\
 & & & & 1 & 5.65 & 5.65 & -1.242 & & 1.75 & 2.68 \\
\midrule
FRB20190418A & 4.386 & 16.04 & 22:34:17 & 0.01 & 148.30 & 1.48 & -1.043 & 1097.15 & 0.07 & 8.54 \\
 & & & & 0.1 & 34.50 & 3.45 & -1.102 & & 0.16 & 1.99 \\
 & & & & 1 & 4.05 & 4.05 & -1.189 & & 0.19 & 0.23 \\
\midrule
FRB20181214A & 4.6667 & 43.07 & 7:08:15 & 0.01 & 14.88 & 0.15 & -1.063 & 3120.44 & 0.05 & 6.94 \\
 & & & & 0.1 & 4.70 & 0.47 & -1.109 & & 0.14 & 2.19 \\
 & & & & 1 & 0.53 & 0.53 & -1.198 & & 0.16 & 0.25 \\
\midrule
FRB20190628A & 13.2707 & 51.75 & 2:51:50 & 0.01 & 7.74 & 0.08 & -1.156 & 5397.59 & 0.06 & 10.79 \\
 & & & & 0.1 & 1.84 & 0.18 & -1.215 & & 0.14 & 2.57 \\
 & & & & 1 & 0.28 & 0.28 & -1.293 & & 0.21 & 0.39 \\
\midrule
FRB20181122B & 18.7387 & 85.02 & 10:17:50 & 0.01 & 13.84 & 0.14 & -1.251 & 1373.76 & 0.01 & 1.25 \\
 & & & & 0.1 & 4.19 & 0.42 & -1.3 & & 0.03 & 0.38 \\
 & & & & 1 & 0.50 & 0.50 & -1.387 & & 0.04 & 0.04 \\
\midrule
FRB20181226E & 20.2373 & 73.64 & 21:50:46 & 0.01 & 21.31 & 0.21 & -1.094 & 1951.49 & 0.03 & 3.88 \\
 & & & & 0.1 & 3.59 & 0.36 & -1.166 & & 0.05 & 0.65 \\
 & & & & 1 & 0.73 & 0.73 & -1.23 & & 0.10 & 0.13 \\
\midrule
FRB20190328B & 13.298 & 86.85 & 9:48:46 & 0.01 & 15.19 & 0.15 & -1.123 & 3882.81 & 0.07 & 10.96 \\
 & & & & 0.1 & 3.43 & 0.34 & -1.184 & & 0.15 & 2.48 \\
 & & & & 1 & 0.53 & 0.53 & -1.261 & & 0.23 & 0.38 \\
\midrule
FRB20190622A & 19.932 & 85.81 & 9:46:18 & 0.01 & 7.31 & 0.07 & -1.145 & 8892.25 & 0.12 & 27.65 \\
 & & & & 0.1 & 2.33 & 0.23 & -1.191 & & 0.39 & 8.80 \\
 & & & & 1 & 0.26 & 0.26 & -1.28 & & 0.44 & 0.98 \\
\midrule
FRB20190302A & 2.32 & 61.34 & 23:37:08 & 0.01 & 8.98 & 0.09 & -1.136 & 7803.30 & 0.12 & 26.17 \\
 & & & & 0.1 & 2.11 & 0.21 & -1.195 & & 0.29 & 6.14 \\
 & & & & 1 & 0.33 & 0.33 & -1.27 & & 0.45 & 0.95 \\
\midrule
FRB20190205A & 22.8147 & 83.37 & 21:28:20 & 0.01 & 16.45 & 0.16 & -1.119 & 4952.78 & 0.11 & 19.32 \\
 & & & & 0.1 & 3.86 & 0.39 & -1.178 & & 0.26 & 4.53 \\
 & & & & 1 & 0.59 & 0.59 & -1.254 & & 0.39 & 0.70 \\
\midrule
FRB20180917B & 15.92 & 77.53 & 0:08:56 & 0.01 & 12.08 & 0.12 & -1.146 & 6416.32 & 0.12 & 23.80 \\
 & & & & 0.1 & 2.64 & 0.26 & -1.208 & & 0.27 & 5.20 \\
 & & & & 1 & 0.41 & 0.41 & -1.283 & & 0.42 & 0.81 \\
\midrule
FRB20190609C & 4.878 & 24.06 & 19:39:09 & 0.01 & 103.20 & 1.03 & -1.038 & 3219.81 & 0.33 & 51.21 \\
 & & & & 0.1 & 18.65 & 1.86 & -1.107 & & 0.60 & 9.25 \\
 & & & & 1 & 3.90 & 3.90 & -1.17 & & 1.25 & 1.93 \\
\midrule
FRB20181017B & 15.8507 & 78.5 & 22:18:54 & 0.01 & 9.34 & 0.09 & -1.162 & 1917.70 & 0.01 & 1.64 \\
 & & & & 0.1 & 2.13 & 0.21 & -1.223 & & 0.03 & 0.37 \\
 & & & & 1 & 0.32 & 0.32 & -1.3 & & 0.04 & 0.06 \\
\midrule
FRB20190619F & 1.9669 & 65.7168 & 2:40:13 & 0.01 & 58.20 & 0.58 & -1.068 & 2235.83 & 0.10 & 13.92 \\
 & & & & 0.1 & 13.93 & 1.39 & -1.13 & & 0.24 & 3.33 \\
 & & & & 1 & 2.21 & 2.21 & -1.209 & & 0.38 & 0.53 \\
\midrule
FRB20171003A & 12.4917 & -13.8833 & 4:07:24 & 0.01 & 102.54 & 1.03 & -1.218 & 3087.45 & 0.31 & 46.78 \\
 & & & & 0.1 & 17.12 & 1.71 & -1.295 & & 0.51 & 7.81 \\
 & & & & 1 & 2.70 & 2.70 & -1.373 & & 0.81 & 1.23 \\
\midrule
FRB20180110A & 21.8833 & -34.55 & 7:34:35 & 0.01 & 24.31 & 0.24 & -1.329 & 5138.84 & 0.17 & 30.72 \\
 & & & & 0.1 & 5.74 & 0.57 & -1.39 & & 0.40 & 7.25 \\
 & & & & 1 & 0.64 & 0.64 & -1.484 & & 0.45 & 0.81 \\
\midrule
FRB20190219A & 7.052 & 43.13 & 5:10:27 & 0.01 & 14.33 & 0.14 & -1.089 & 4625.73 & 0.08 & 14.67 \\
 & & & & 0.1 & 3.37 & 0.34 & -1.148 & & 0.20 & 3.45 \\
 & & & & 1 & 0.52 & 0.52 & -1.223 & & 0.31 & 0.53 \\
\midrule
FRB20200423A & 1.9668 & 65.7168 & 20:11:20 & 0.01 & 26.73 & 0.27 & -1.032 & 2243.34 & 0.05 & 6.44 \\
 & & & & 0.1 & 6.12 & 0.61 & -1.095 & & 0.11 & 1.48 \\
 & & & & 1 & 0.94 & 0.94 & -1.176 & & 0.16 & 0.23 \\
\midrule
FRB20190417B & 11.658 & 64.72 & 6:02:16 & 0.01 & 21.49 & 0.21 & -1.095 & 9200.09 & 0.38 & 87.04 \\
 & & & & 0.1 & 6.55 & 0.66 & -1.143 & & 1.16 & 26.54 \\
 & & & & 1 & 0.76 & 0.76 & -1.232 & & 1.35 & 3.07 \\
\midrule
FRB20180906B & 12.3833 & 56.42 & 21:18:39 & 0.01 & 180.25 & 1.80 & -1.0 & 34062.70 & 21.04 & 10009.35 \\
 & & & & 0.1 & 41.36 & 4.14 & -1.058 & & 48.28 & 2296.49 \\
 & & & & 1 & 4.73 & 4.73 & -1.146 & & 55.17 & 262.43 \\
\midrule
FRB20190623A & 18.032 & 24.52 & 7:56:32 & 0.01 & 10.98 & 0.11 & -1.112 & 8508.94 & 0.17 & 38.05 \\
 & & & & 0.1 & 2.41 & 0.24 & -1.174 & & 0.38 & 8.37 \\
 & & & & 1 & 0.27 & 0.27 & -1.263 & & 0.42 & 0.93 \\
\midrule
FRB20190502C & 10.3733 & 82.97 & 15:56:16 & 0.01 & 108.92 & 1.09 & -1.113 & 2583.38 & 0.24 & 34.79 \\
 & & & & 0.1 & 18.27 & 1.83 & -1.185 & & 0.40 & 5.84 \\
 & & & & 1 & 2.85 & 2.85 & -1.261 & & 0.63 & 0.91 \\
\midrule
FRB20180417A & 12.4156 & 14.2167 & 13:18:31 & 0.01 & 7.99 & 0.08 & -1.3 & 3176.60 & 0.03 & 3.86 \\
 & & & & 0.1 & 2.42 & 0.24 & -1.351 & & 0.08 & 1.17 \\
 & & & & 1 & 0.28 & 0.28 & -1.444 & & 0.09 & 0.13 \\
\midrule
FRB20180907D & 21.93 & 89.22 & 6:05:59 & 0.01 & 93.56 & 0.94 & -1.059 & 12282.75 & 2.58 & 675.56 \\
 & & & & 0.1 & 21.17 & 2.12 & -1.121 & & 5.84 & 152.87 \\
 & & & & 1 & 2.45 & 2.45 & -1.211 & & 6.76 & 17.70 \\
\midrule
FRB20181219A & 4.928 & 63.22 & 7:04:42 & 0.01 & 13.88 & 0.14 & -1.103 & 2984.35 & 0.04 & 5.92 \\
 & & & & 0.1 & 3.05 & 0.30 & -1.165 & & 0.09 & 1.30 \\
 & & & & 1 & 0.47 & 0.47 & -1.242 & & 0.13 & 0.20 \\
\midrule
FRB20180915A & 18.7033 & 17.91 & 3:03:45 & 0.01 & 60.95 & 0.61 & -1.109 & 2392.91 & 0.12 & 16.70 \\
 & & & & 0.1 & 16.55 & 1.66 & -1.162 & & 0.32 & 4.54 \\
 & & & & 1 & 2.58 & 2.58 & -1.239 & & 0.50 & 0.71 \\
\midrule
FRB20190531E & 1.0133 & 0.54 & 16:28:14 & 0.01 & 38.12 & 0.38 & -1.147 & 2089.78 & 0.06 & 7.97 \\
 & & & & 0.1 & 6.77 & 0.68 & -1.219 & & 0.10 & 1.42 \\
 & & & & 1 & 1.09 & 1.09 & -1.295 & & 0.17 & 0.23 \\
\midrule
FRB20190122A & 23.304 & 37.5 & 23:09:40 & 0.01 & 38.90 & 0.39 & -1.054 & 9989.68 & 0.78 & 185.79 \\
 & & & & 0.1 & 12.76 & 1.28 & -1.1 & & 2.57 & 60.95 \\
 & & & & 1 & 1.44 & 1.44 & -1.19 & & 2.90 & 6.88 \\
\midrule
FRB20190421B & 5.4993 & 62.31 & 23:27:46 & 0.01 & 154.04 & 1.54 & -1.107 & 2559.70 & 0.33 & 48.31 \\
 & & & & 0.1 & 33.25 & 3.33 & -1.169 & & 0.72 & 10.43 \\
 & & & & 1 & 5.47 & 5.47 & -1.242 & & 1.18 & 1.71 \\
\midrule
FRB20190409D & 22.4427 & 26.95 & 17:19:04 & 0.01 & 136.07 & 1.36 & -1.027 & 10714.87 & 3.06 & 747.64 \\
 & & & & 0.1 & 31.67 & 3.17 & -1.086 & & 7.11 & 174.02 \\
 & & & & 1 & 4.99 & 4.99 & -1.161 & & 11.21 & 27.44 \\
\midrule
FRB20190322D & 4.7707 & -65.0756 & 7:00:12 & 0.01 & 14.72 & 0.15 & -1.244 & 5211.84 & 0.11 & 19.14 \\
 & & & & 0.1 & 4.58 & 0.46 & -1.293 & & 0.33 & 5.95 \\
 & & & & 1 & 0.51 & 0.51 & -1.385 & & 0.37 & 0.66 \\
\midrule
FRB20190125B & 15.43 & 50.54 & 15:03:40 & 0.01 & 25.56 & 0.26 & -1.107 & 1065.42 & 0.01 & 1.39 \\
 & & & & 0.1 & 5.86 & 0.59 & -1.168 & & 0.03 & 0.32 \\
 & & & & 1 & 1.24 & 1.24 & -1.232 & & 0.06 & 0.07 \\
\midrule
FRB20181218A & 0.3373 & 71.35 & 2:37:47 & 0.01 & 11.86 & 0.12 & -1.137 & 17310.20 & 0.54 & 170.04 \\
 & & & & 0.1 & 2.68 & 0.27 & -1.198 & & 1.22 & 38.43 \\
 & & & & 1 & 0.41 & 0.41 & -1.274 & & 1.87 & 5.88 \\
\midrule
FRB20190327A & 18.754 & 34.28 & 14:27:28 & 0.01 & 7.77 & 0.08 & -1.198 & 2228.91 & 0.01 & 1.85 \\
 & & & & 0.1 & 2.44 & 0.24 & -1.245 & & 0.04 & 0.58 \\
 & & & & 1 & 0.38 & 0.38 & -1.32 & & 0.06 & 0.09 \\
\midrule
FRB20190604G & 8.054 & 59.5 & 23:12:27 & 0.01 & 7.17 & 0.07 & -1.173 & 1417.30 & 0.01 & 0.69 \\
 & & & & 0.1 & 1.68 & 0.17 & -1.232 & & 0.01 & 0.16 \\
 & & & & 1 & 0.27 & 0.27 & -1.307 & & 0.02 & 0.03 \\
\midrule
FRB20190804A & 21.9611 & -79.6422 & 19:54:30 & 0.01 & 6.85 & 0.07 & -1.191 & 4067.82 & 0.03 & 5.42 \\
 & & & & 0.1 & 2.17 & 0.22 & -1.24 & & 0.10 & 1.72 \\
 & & & & 1 & 0.24 & 0.24 & -1.334 & & 0.11 & 0.19 \\
\midrule
FRB20190116A & 12.822 & 27.15 & 13:07:34 & 0.01 & 19.75 & 0.20 & -1.078 & 2959.25 & 0.05 & 8.28 \\
 & & & & 0.1 & 4.48 & 0.45 & -1.139 & & 0.12 & 1.88 \\
 & & & & 1 & 0.70 & 0.70 & -1.216 & & 0.19 & 0.29 \\
\midrule
FRB20180907A & 21.3913 & 29.46 & 6:15:51 & 0.01 & 17.04 & 0.17 & -1.127 & 6549.10 & 0.18 & 34.97 \\
 & & & & 0.1 & 3.82 & 0.38 & -1.187 & & 0.40 & 7.85 \\
 & & & & 1 & 0.44 & 0.44 & -1.275 & & 0.46 & 0.90 \\
\midrule
FRB20190102B & 1.444 & 21.39 & 2:43:54 & 0.01 & 13.34 & 0.13 & -1.163 & 2369.57 & 0.03 & 3.58 \\
 & & & & 0.1 & 4.18 & 0.42 & -1.21 & & 0.08 & 1.12 \\
 & & & & 1 & 0.64 & 0.64 & -1.286 & & 0.12 & 0.17 \\
\midrule
FRB20190601D & 5.724 & 79.35 & 20:55:23 & 0.01 & 80.96 & 0.81 & -1.047 & 4747.33 & 0.50 & 87.32 \\
 & & & & 0.1 & 22.57 & 2.26 & -1.099 & & 1.39 & 24.35 \\
 & & & & 1 & 3.08 & 3.08 & -1.179 & & 1.90 & 3.32 \\
\midrule
FRB20221128A & 7.5 & -40.4669 & 17:02:23 & 0.01 & 6.35 & 0.06 & -1.321 & 3418.86 & 0.02 & 3.55 \\
 & & & & 0.1 & 1.46 & 0.15 & -1.382 & & 0.05 & 0.81 \\
 & & & & 1 & 0.22 & 0.22 & -1.462 & & 0.08 & 0.12 \\
\midrule
FRB20190624A & 11.2213 & 69.78 & 1:09:39 & 0.01 & 17.69 & 0.18 & -1.109 & 7464.69 & 0.23 & 47.19 \\
 & & & & 0.1 & 3.95 & 0.39 & -1.169 & & 0.51 & 10.53 \\
 & & & & 1 & 0.46 & 0.46 & -1.257 & & 0.59 & 1.22 \\
\midrule
FRB20190304A & 8.3007 & 74.61 & 5:28:11 & 0.01 & 9.84 & 0.10 & -1.139 & 3244.56 & 0.03 & 4.96 \\
 & & & & 0.1 & 2.16 & 0.22 & -1.2 & & 0.07 & 1.09 \\
 & & & & 1 & 0.48 & 0.48 & -1.262 & & 0.16 & 0.24 \\
\midrule
FRB20181223C & 12.07 & 27.58 & 13:55:32 & 0.01 & 19.12 & 0.19 & -1.141 & 647.89 & 0.00 & 0.38 \\
 & & & & 0.1 & 4.31 & 0.43 & -1.202 & & 0.01 & 0.09 \\
 & & & & 1 & 0.68 & 0.68 & -1.277 & & 0.01 & 0.01 \\
\midrule
FRB20181201A & 14.3307 & 39.27 & 17:39:05 & 0.01 & 15.15 & 0.15 & -1.099 & 4993.60 & 0.10 & 18.08 \\
 & & & & 0.1 & 3.45 & 0.35 & -1.159 & & 0.23 & 4.12 \\
 & & & & 1 & 0.72 & 0.72 & -1.222 & & 0.48 & 0.86 \\
\midrule
FRB20190411A & 5.3333 & 83.89 & 0:37:20 & 0.01 & 18.60 & 0.19 & -1.139 & 3070.60 & 0.06 & 8.39 \\
 & & & & 0.1 & 5.75 & 0.57 & -1.188 & & 0.17 & 2.59 \\
 & & & & 1 & 0.67 & 0.67 & -1.277 & & 0.20 & 0.30 \\
\midrule
FRB20170606A & 5.5667 & 41.75 & 10:03:27 & 0.01 & 42.67 & 0.43 & -1.066 & 1523.25 & 0.04 & 4.74 \\
 & & & & 0.1 & 9.61 & 0.96 & -1.123 & & 0.08 & 1.07 \\
 & & & & 1 & 1.49 & 1.49 & -1.194 & & 0.13 & 0.17 \\
\midrule
FRB20190519D & 10.9713 & 42.99 & 3:11:52 & 0.01 & 15.89 & 0.16 & -1.097 & 3675.86 & 0.06 & 10.27 \\
 & & & & 0.1 & 2.56 & 0.26 & -1.171 & & 0.10 & 1.66 \\
 & & & & 1 & 0.41 & 0.41 & -1.245 & & 0.17 & 0.27 \\
\midrule
FRB20190222B & 10.7127 & 19.62 & 8:34:35 & 0.01 & 10.76 & 0.11 & -1.112 & 3357.96 & 0.04 & 5.81 \\
 & & & & 0.1 & 1.81 & 0.18 & -1.184 & & 0.06 & 0.98 \\
 & & & & 1 & 0.38 & 0.38 & -1.247 & & 0.13 & 0.21 \\
\midrule
FRB20190414A & 12.096 & 38.9 & 6:38:44 & 0.01 & 20.80 & 0.21 & -1.086 & 5980.44 & 0.19 & 35.61 \\
 & & & & 0.1 & 3.38 & 0.34 & -1.159 & & 0.30 & 5.78 \\
 & & & & 1 & 0.52 & 0.52 & -1.235 & & 0.47 & 0.89 \\
\midrule
FRB20181230C & 16.3833 & 50.52 & 17:42:56 & 0.01 & 15.86 & 0.16 & -1.133 & 8067.77 & 0.23 & 49.42 \\
 & & & & 0.1 & 3.59 & 0.36 & -1.194 & & 0.52 & 11.19 \\
 & & & & 1 & 0.57 & 0.57 & -1.271 & & 0.82 & 1.76 \\
\midrule
FRB20180311A & 21.5259 & -56.2592 & 4:11:55 & 0.01 & 29.41 & 0.29 & -1.034 & 13702.87 & 0.95 & 264.28 \\
 & & & & 0.1 & 6.40 & 0.64 & -1.099 & & 2.08 & 57.56 \\
 & & & & 1 & 1.01 & 1.01 & -1.177 & & 3.28 & 9.09 \\
\midrule
FRB20181122A & 4.0027 & 55.48 & 7:52:12 & 0.01 & 9.92 & 0.10 & -1.125 & 4680.15 & 0.06 & 10.40 \\
 & & & & 0.1 & 2.14 & 0.21 & -1.187 & & 0.13 & 2.25 \\
 & & & & 1 & 0.25 & 0.25 & -1.273 & & 0.15 & 0.26 \\
\midrule
FRB20190410B & 17.7173 & 15.17 & 12:27:52 & 0.01 & 7.56 & 0.08 & -1.099 & 4517.33 & 0.04 & 7.38 \\
 & & & & 0.1 & 2.34 & 0.23 & -1.147 & & 0.13 & 2.29 \\
 & & & & 1 & 0.26 & 0.26 & -1.236 & & 0.15 & 0.25 \\
\midrule
FRB20181129C & 15.5587 & 40.03 & 19:00:24 & 0.01 & 13.99 & 0.14 & -1.132 & 3395.41 & 0.05 & 7.72 \\
 & & & & 0.1 & 3.28 & 0.33 & -1.191 & & 0.12 & 1.81 \\
 & & & & 1 & 0.68 & 0.68 & -1.256 & & 0.24 & 0.37 \\
\midrule
FRB20190516B & 11.156 & 7.37 & 3:38:00 & 0.01 & 12.38 & 0.12 & -1.148 & 10056.73 & 0.25 & 59.92 \\
 & & & & 0.1 & 2.86 & 0.29 & -1.207 & & 0.58 & 13.85 \\
 & & & & 1 & 0.43 & 0.43 & -1.284 & & 0.88 & 2.09 \\
\midrule
FRB20180908A & 12.548 & 74.19 & 21:13:04 & 0.01 & 12.79 & 0.13 & -1.152 & 1191.71 & 0.01 & 0.87 \\
 & & & & 0.1 & 3.02 & 0.30 & -1.212 & & 0.02 & 0.21 \\
 & & & & 1 & 0.46 & 0.46 & -1.289 & & 0.03 & 0.03 \\
\midrule
FRB20200324B & 1.9669 & 65.7168 & 8:28:41 & 0.01 & 102.38 & 1.02 & -1.0 & 2237.56 & 0.18 & 24.53 \\
 & & & & 0.1 & 24.53 & 2.45 & -1.038 & & 0.42 & 5.88 \\
 & & & & 1 & 3.90 & 3.90 & -1.113 & & 0.67 & 0.94 \\
\midrule
FRB20190204A & 10.7553 & 61.53 & 9:47:48 & 0.01 & 7.67 & 0.08 & -1.098 & 2971.42 & 0.02 & 3.24 \\
 & & & & 0.1 & 1.32 & 0.13 & -1.17 & & 0.04 & 0.56 \\
 & & & & 1 & 0.27 & 0.27 & -1.234 & & 0.08 & 0.11 \\
\midrule
FRB20190116B & 12.822 & 27.15 & 13:08:20 & 0.01 & 19.80 & 0.20 & -1.098 & 2922.82 & 0.05 & 8.10 \\
 & & & & 0.1 & 4.49 & 0.45 & -1.158 & & 0.12 & 1.84 \\
 & & & & 1 & 0.70 & 0.70 & -1.234 & & 0.19 & 0.29 \\
\midrule
FRB20190219C & 23.3113 & 49.21 & 21:19:56 & 0.01 & 16.29 & 0.16 & -1.097 & 5922.63 & 0.14 & 27.35 \\
 & & & & 0.1 & 3.67 & 0.37 & -1.159 & & 0.33 & 6.16 \\
 & & & & 1 & 0.58 & 0.58 & -1.234 & & 0.52 & 0.98 \\
\midrule
FRB20190217B & 1.5053 & 26.95 & 23:39:23 & 0.01 & 6.50 & 0.06 & -1.142 & 6299.60 & 0.06 & 12.34 \\
 & & & & 0.1 & 1.47 & 0.15 & -1.202 & & 0.14 & 2.80 \\
 & & & & 1 & 0.22 & 0.22 & -1.278 & & 0.22 & 0.42 \\
\midrule
FRB20181228A & 0.484 & 10.22 & 2:02:42 & 0.01 & 17.13 & 0.17 & -1.139 & 5425.38 & 0.13 & 24.14 \\
 & & & & 0.1 & 3.88 & 0.39 & -1.2 & & 0.30 & 5.47 \\
 & & & & 1 & 0.60 & 0.60 & -1.276 & & 0.46 & 0.85 \\
\midrule
FRB20190625C & 4.88 & 11.1 & 18:36:28 & 0.01 & 73.47 & 0.73 & -1.104 & 2922.82 & 0.20 & 30.04 \\
 & & & & 0.1 & 17.24 & 1.72 & -1.163 & & 0.47 & 7.05 \\
 & & & & 1 & 3.71 & 3.71 & -1.225 & & 1.01 & 1.52 \\
\midrule
FRB20190325C & 3.59 & 60.17 & 23:26:06 & 0.01 & 117.90 & 1.18 & -1.033 & 5864.96 & 1.03 & 194.10 \\
 & & & & 0.1 & 20.20 & 2.02 & -1.105 & & 1.76 & 33.25 \\
 & & & & 1 & 3.21 & 3.21 & -1.18 & & 2.80 & 5.28 \\
\midrule
FRB20190411C & 0.622 & 20.5 & 19:20:36 & 0.01 & 138.88 & 1.39 & -1.095 & 1438.80 & 0.11 & 13.76 \\
 & & & & 0.1 & 23.94 & 2.39 & -1.167 & & 0.19 & 2.37 \\
 & & & & 1 & 3.71 & 3.71 & -1.244 & & 0.29 & 0.37 \\
\midrule
FRB20190322A & 7.3833 & 51.3 & 3:28:04 & 0.01 & 64.89 & 0.65 & -1.057 & 8240.30 & 0.97 & 210.88 \\
 & & & & 0.1 & 14.80 & 1.48 & -1.118 & & 2.22 & 48.11 \\
 & & & & 1 & 2.27 & 2.27 & -1.195 & & 3.40 & 7.37 \\
\midrule
FRB20190409C & 16.84 & 71.62 & 11:43:40 & 0.01 & 41.90 & 0.42 & -1.095 & 4788.59 & 0.26 & 45.98 \\
 & & & & 0.1 & 9.57 & 0.96 & -1.155 & & 0.60 & 10.51 \\
 & & & & 1 & 1.11 & 1.11 & -1.242 & & 0.69 & 1.22 \\
\midrule
FRB20190219B & 16.42 & 57.92 & 14:27:02 & 0.01 & 25.90 & 0.26 & -1.12 & 14919.54 & 0.95 & 275.94 \\
 & & & & 0.1 & 5.66 & 0.57 & -1.183 & & 2.08 & 60.29 \\
 & & & & 1 & 0.89 & 0.89 & -1.259 & & 3.27 & 9.47 \\
\midrule
FRB20180730A & 3.826 & 87.19 & 3:37:38 & 0.01 & 21.29 & 0.21 & -1.188 & 6314.05 & 0.21 & 40.62 \\
 & & & & 0.1 & 6.50 & 0.65 & -1.237 & & 0.64 & 12.40 \\
 & & & & 1 & 0.74 & 0.74 & -1.326 & & 0.72 & 1.41 \\
\midrule
FRB20181118D & 7.945 & 16.1491 & 21:07:12 & 0.01 & 10.36 & 0.10 & -1.0 & 9563.91 & 0.20 & 45.36 \\
 & & & & 0.1 & 1.73 & 0.17 & -1.054 & & 0.33 & 7.55 \\
 & & & & 1 & 0.27 & 0.27 & -1.133 & & 0.50 & 1.16 \\
\midrule
FRB20190518D & 11.648 & 89.31 & 9:04:41 & 0.01 & 6.37 & 0.06 & -1.172 & 1223.89 & 0.00 & 0.46 \\
 & & & & 0.1 & 2.02 & 0.20 & -1.219 & & 0.01 & 0.15 \\
 & & & & 1 & 0.22 & 0.22 & -1.309 & & 0.01 & 0.02 \\
\midrule
FRB20190101A & 11.4007 & 27.99 & 12:40:10 & 0.01 & 8.25 & 0.08 & -1.14 & 6475.35 & 0.08 & 16.55 \\
 & & & & 0.1 & 1.83 & 0.18 & -1.201 & & 0.19 & 3.67 \\
 & & & & 1 & 0.28 & 0.28 & -1.276 & & 0.29 & 0.57 \\
\midrule
FRB20181022D & 11.9453 & 36.53 & 17:53:44 & 0.01 & 8.72 & 0.09 & -1.208 & 3471.36 & 0.03 & 5.03 \\
 & & & & 0.1 & 2.00 & 0.20 & -1.269 & & 0.07 & 1.15 \\
 & & & & 1 & 0.31 & 0.31 & -1.347 & & 0.11 & 0.18 \\
\midrule
FRB20190408A & 17.48 & 71.6 & 12:25:51 & 0.01 & 89.63 & 0.90 & -1.044 & 6430.84 & 0.91 & 177.40 \\
 & & & & 0.1 & 19.72 & 1.97 & -1.106 & & 2.00 & 39.04 \\
 & & & & 1 & 3.11 & 3.11 & -1.182 & & 3.14 & 6.15 \\
\midrule
FRB20190403B & 9.0313 & 1.46 & 4:19:53 & 0.01 & 10.70 & 0.11 & -1.195 & 1826.66 & 0.01 & 1.71 \\
 & & & & 0.1 & 2.48 & 0.25 & -1.255 & & 0.03 & 0.40 \\
 & & & & 1 & 0.37 & 0.37 & -1.332 & & 0.04 & 0.06 \\
\midrule
FRB20190604A & 14.5853 & 53.28 & 5:49:57 & 0.01 & 13.31 & 0.13 & -1.137 & 3792.22 & 0.06 & 9.16 \\
 & & & & 0.1 & 2.97 & 0.30 & -1.198 & & 0.13 & 2.04 \\
 & & & & 1 & 0.47 & 0.47 & -1.273 & & 0.20 & 0.32 \\
\midrule
FRB20190601B & 1.192 & 23.82 & 16:31:44 & 0.01 & 90.07 & 0.90 & -1.064 & 5779.18 & 0.77 & 143.98 \\
 & & & & 0.1 & 21.10 & 2.11 & -1.123 & & 1.80 & 33.72 \\
 & & & & 1 & 2.42 & 2.42 & -1.21 & & 2.06 & 3.87 \\
\midrule
FRB20181123A & 20.0507 & 55.87 & 23:51:47 & 0.01 & 5.42 & 0.05 & -1.179 & 5850.79 & 0.05 & 8.88 \\
 & & & & 0.1 & 1.68 & 0.17 & -1.226 & & 0.15 & 2.76 \\
 & & & & 1 & 0.19 & 0.19 & -1.316 & & 0.16 & 0.31 \\
\midrule
FRB20190614B & 22.1907 & 24.69 & 12:41:33 & 0.01 & 9.03 & 0.09 & -1.223 & 4013.49 & 0.04 & 6.97 \\
 & & & & 0.1 & 2.82 & 0.28 & -1.27 & & 0.13 & 2.18 \\
 & & & & 1 & 0.46 & 0.46 & -1.345 & & 0.21 & 0.35 \\
\midrule
FRB20181126A & 17.47 & 81.17 & 21:00:50 & 0.01 & 5.67 & 0.06 & -1.221 & 3319.81 & 0.02 & 2.99 \\
 & & & & 0.1 & 1.78 & 0.18 & -1.268 & & 0.06 & 0.94 \\
 & & & & 1 & 0.27 & 0.27 & -1.345 & & 0.09 & 0.14 \\
\midrule
FRB20190222A & 20.8707 & 69.83 & 18:46:01 & 0.01 & 36.77 & 0.37 & -1.122 & 3082.86 & 0.11 & 16.73 \\
 & & & & 0.1 & 11.31 & 1.13 & -1.17 & & 0.34 & 5.15 \\
 & & & & 1 & 1.78 & 1.78 & -1.245 & & 0.53 & 0.81 \\
\midrule
FRB20190426A & 7.6693 & 59.12 & 1:28:06 & 0.01 & 16.46 & 0.16 & -1.152 & 2182.12 & 0.03 & 3.75 \\
 & & & & 0.1 & 3.71 & 0.37 & -1.213 & & 0.06 & 0.85 \\
 & & & & 1 & 0.57 & 0.57 & -1.289 & & 0.09 & 0.13 \\
\midrule
FRB20190209A & 9.6213 & 77.67 & 8:20:21 & 0.01 & 21.19 & 0.21 & -1.114 & 2788.49 & 0.05 & 7.88 \\
 & & & & 0.1 & 4.66 & 0.47 & -1.175 & & 0.12 & 1.74 \\
 & & & & 1 & 0.73 & 0.73 & -1.251 & & 0.18 & 0.27 \\
\midrule
FRB20180430A & 6.85 & -8.05 & 9:59:59 & 0.01 & 12.91 & 0.13 & -1.362 & 1639.89 & 0.01 & 1.66 \\
 & & & & 0.1 & 3.98 & 0.40 & -1.412 & & 0.04 & 0.51 \\
 & & & & 1 & 0.62 & 0.62 & -1.491 & & 0.06 & 0.08 \\
\midrule
FRB20170827A & 0.8218 & -64.4494 & 16:20:18 & 0.01 & 18.78 & 0.19 & -1.294 & 1058.32 & 0.01 & 1.01 \\
 & & & & 0.1 & 4.15 & 0.42 & -1.357 & & 0.02 & 0.22 \\
 & & & & 1 & 0.70 & 0.70 & -1.432 & & 0.03 & 0.04 \\
\midrule
FRB20190206B & 3.3173 & 79.5 & 13:57:47 & 0.01 & 19.80 & 0.20 & -1.126 & 2286.73 & 0.04 & 4.96 \\
 & & & & 0.1 & 5.81 & 0.58 & -1.176 & & 0.10 & 1.45 \\
 & & & & 1 & 0.95 & 0.95 & -1.25 & & 0.17 & 0.24 \\
\midrule
FRB20200906A & 3.5833 & -13.9333 & 21:40:51 & 0.01 & 7.91 & 0.08 & -1.263 & 3990.03 & 0.04 & 6.02 \\
 & & & & 0.1 & 1.33 & 0.13 & -1.337 & & 0.06 & 1.01 \\
 & & & & 1 & 0.20 & 0.20 & -1.416 & & 0.09 & 0.16 \\
\midrule
FRB20180910A & 23.518 & 88.21 & 8:06:07 & 0.01 & 14.40 & 0.14 & -1.217 & 4870.52 & 0.09 & 16.35 \\
 & & & & 0.1 & 3.26 & 0.33 & -1.277 & & 0.21 & 3.70 \\
 & & & & 1 & 0.51 & 0.51 & -1.352 & & 0.33 & 0.58 \\
\midrule
FRB20181208A & 17.6287 & 62.62 & 20:33:03 & 0.01 & 17.76 & 0.18 & -1.125 & 3857.11 & 0.08 & 12.65 \\
 & & & & 0.1 & 4.12 & 0.41 & -1.184 & & 0.18 & 2.93 \\
 & & & & 1 & 0.65 & 0.65 & -1.259 & & 0.28 & 0.46 \\
\midrule
FRB20190323B & 12.8813 & 77.24 & 8:42:56 & 0.01 & 13.39 & 0.13 & -1.223 & 5765.06 & 0.11 & 21.30 \\
 & & & & 0.1 & 2.96 & 0.30 & -1.285 & & 0.25 & 4.71 \\
 & & & & 1 & 0.63 & 0.63 & -1.348 & & 0.54 & 1.01 \\
\midrule
FRB20181230B & 1.3887 & 79.7 & 2:39:32 & 0.01 & 10.83 & 0.11 & -1.146 & 9037.78 & 0.19 & 42.34 \\
 & & & & 0.1 & 2.47 & 0.25 & -1.206 & & 0.43 & 9.64 \\
 & & & & 1 & 0.37 & 0.37 & -1.283 & & 0.65 & 1.46 \\
\midrule
FRB20190608B & 22.268 & -6.1018 & 22:48:13 & 0.01 & 18.12 & 0.18 & -1.197 & 2163.45 & 0.03 & 4.06 \\
 & & & & 0.1 & 2.95 & 0.29 & -1.275 & & 0.05 & 0.66 \\
 & & & & 1 & 0.66 & 0.66 & -1.338 & & 0.11 & 0.15 \\
\midrule
FRB20190121A & 23.6493 & 78.6 & 23:33:29 & 0.01 & 7.45 & 0.07 & -1.195 & 2788.49 & 0.02 & 2.77 \\
 & & & & 0.1 & 1.71 & 0.17 & -1.255 & & 0.04 & 0.64 \\
 & & & & 1 & 0.27 & 0.27 & -1.331 & & 0.07 & 0.10 \\
\midrule
FRB20190603A & 1.9669 & 65.7168 & 17:09:23 & 0.01 & 6.07 & 0.06 & -1.155 & 2228.91 & 0.01 & 1.44 \\
 & & & & 0.1 & 1.38 & 0.14 & -1.217 & & 0.02 & 0.33 \\
 & & & & 1 & 0.31 & 0.31 & -1.278 & & 0.05 & 0.07 \\
\midrule
FRB20190628B & 16.5653 & 80.14 & 5:56:51 & 0.01 & 7.17 & 0.07 & -1.157 & 2655.39 & 0.02 & 2.42 \\
 & & & & 0.1 & 1.58 & 0.16 & -1.218 & & 0.04 & 0.53 \\
 & & & & 1 & 0.25 & 0.25 & -1.293 & & 0.06 & 0.08 \\
\midrule
FRB20181124B & 21.2373 & 29.88 & 1:03:39 & 0.01 & 6.06 & 0.06 & -1.218 & 5880.03 & 0.05 & 10.02 \\
 & & & & 0.1 & 1.89 & 0.19 & -1.266 & & 0.17 & 3.13 \\
 & & & & 1 & 0.21 & 0.21 & -1.357 & & 0.19 & 0.35 \\
\midrule
FRB20191219C & 1.9669 & 65.7168 & 4:03:47 & 0.01 & 13.77 & 0.14 & -1.147 & 2236.12 & 0.02 & 3.29 \\
 & & & & 0.1 & 4.31 & 0.43 & -1.194 & & 0.07 & 1.03 \\
 & & & & 1 & 0.67 & 0.67 & -1.269 & & 0.11 & 0.16 \\
\midrule
FRB20170707A & 2.9833 & -56.7333 & 6:17:34 & 0.01 & 16.48 & 0.16 & -1.253 & 1443.51 & 0.01 & 1.64 \\
 & & & & 0.1 & 3.78 & 0.38 & -1.316 & & 0.03 & 0.38 \\
 & & & & 1 & 0.44 & 0.44 & -1.408 & & 0.03 & 0.04 \\
\midrule
FRB20190220A & 15.814 & 74.16 & 13:57:36 & 0.01 & 11.75 & 0.12 & -1.097 & 1309.15 & 0.01 & 0.96 \\
 & & & & 0.1 & 3.65 & 0.37 & -1.144 & & 0.02 & 0.30 \\
 & & & & 1 & 0.41 & 0.41 & -1.233 & & 0.03 & 0.03 \\
\midrule
FRB20190429A & 18.7393 & 59.42 & 12:11:06 & 0.01 & 68.88 & 0.69 & -1.067 & 3145.03 & 0.21 & 32.61 \\
 & & & & 0.1 & 16.29 & 1.63 & -1.126 & & 0.50 & 7.71 \\
 & & & & 1 & 2.55 & 2.55 & -1.202 & & 0.79 & 1.21 \\
\midrule
FRB20190320C & 16.982 & 22.38 & 13:08:58 & 0.01 & 15.89 & 0.16 & -1.142 & 2369.57 & 0.03 & 4.27 \\
 & & & & 0.1 & 4.94 & 0.49 & -1.189 & & 0.09 & 1.33 \\
 & & & & 1 & 0.56 & 0.56 & -1.278 & & 0.11 & 0.15 \\
\midrule
FRB20180528A & 6.6472 & -48.1003 & 4:24:01 & 0.01 & 94.90 & 0.95 & -1.173 & 6770.78 & 1.04 & 208.22 \\
 & & & & 0.1 & 15.81 & 1.58 & -1.248 & & 1.74 & 34.70 \\
 & & & & 1 & 2.44 & 2.44 & -1.326 & & 2.68 & 5.35 \\
\midrule
FRB20190320E & 5.1093 & 89.16 & 23:19:26 & 0.01 & 30.27 & 0.30 & -1.166 & 1883.30 & 0.04 & 5.14 \\
 & & & & 0.1 & 9.38 & 0.94 & -1.215 & & 0.12 & 1.59 \\
 & & & & 1 & 1.05 & 1.05 & -1.305 & & 0.13 & 0.18 \\
\midrule
FRB20190128D & 18.888 & 17.44 & 18:24:34 & 0.01 & 14.71 & 0.15 & -1.137 & 2824.60 & 0.04 & 5.62 \\
 & & & & 0.1 & 3.42 & 0.34 & -1.196 & & 0.09 & 1.31 \\
 & & & & 1 & 0.55 & 0.55 & -1.271 & & 0.14 & 0.21 \\
\midrule
FRB20181013C & 9.738 & 34.1 & 16:19:11 & 0.01 & 29.11 & 0.29 & -1.072 & 7757.39 & 0.40 & 83.84 \\
 & & & & 0.1 & 4.92 & 0.49 & -1.144 & & 0.67 & 14.16 \\
 & & & & 1 & 0.74 & 0.74 & -1.221 & & 1.00 & 2.12 \\
\midrule
FRB20170826A & 5.533 & 33.1479 & 13:52:01 & 0.01 & 108.12 & 1.08 & -1.019 & 3886.83 & 0.48 & 78.17 \\
 & & & & 0.1 & 33.67 & 3.37 & -1.072 & & 1.49 & 24.35 \\
 & & & & 1 & 5.45 & 5.45 & -1.155 & & 2.41 & 3.94 \\
\midrule
FRB20190612C & 5.2747 & 61.01 & 19:59:13 & 0.01 & 96.20 & 0.96 & -1.119 & 14483.50 & 3.39 & 965.81 \\
 & & & & 0.1 & 31.37 & 3.14 & -1.165 & & 11.05 & 314.95 \\
 & & & & 1 & 5.13 & 5.13 & -1.24 & & 18.06 & 51.47 \\
\midrule
FRB20181125A & 9.8627 & 33.93 & 13:37:31 & 0.01 & 18.26 & 0.18 & -1.091 & 1737.03 & 0.02 & 2.64 \\
 & & & & 0.1 & 3.12 & 0.31 & -1.163 & & 0.03 & 0.45 \\
 & & & & 1 & 0.63 & 0.63 & -1.228 & & 0.07 & 0.09 \\
\midrule
FRB20181230E & 7.5507 & 86.85 & 20:37:24 & 0.01 & 16.84 & 0.17 & -1.132 & 8115.16 & 0.25 & 53.07 \\
 & & & & 0.1 & 3.78 & 0.38 & -1.193 & & 0.55 & 11.93 \\
 & & & & 1 & 0.59 & 0.59 & -1.269 & & 0.86 & 1.85 \\
\midrule
FRB20191109A & 20.5642 & 61.7751 & 13:08:37 & 0.01 & 5.83 & 0.06 & -1.279 & 3617.18 & 0.02 & 3.65 \\
 & & & & 0.1 & 1.32 & 0.13 & -1.342 & & 0.05 & 0.82 \\
 & & & & 1 & 0.20 & 0.20 & -1.423 & & 0.08 & 0.12 \\
\midrule
FRB20190102C & 21.4944 & -78.5243 & 5:38:43 & 0.01 & 14.02 & 0.14 & -1.236 & 2343.35 & 0.03 & 3.68 \\
 & & & & 0.1 & 4.38 & 0.44 & -1.285 & & 0.08 & 1.15 \\
 & & & & 1 & 0.50 & 0.50 & -1.377 & & 0.09 & 0.13 \\
\midrule
FRB20180301A & 6.2121 & 4.5624 & 7:34:20 & 0.01 & 10.87 & 0.11 & -1.165 & 3544.51 & 0.04 & 6.54 \\
 & & & & 0.1 & 2.38 & 0.24 & -1.229 & & 0.09 & 1.43 \\
 & & & & 1 & 0.37 & 0.37 & -1.308 & & 0.14 & 0.22 \\
\midrule
FRB20190106A & 1.4793 & 46.12 & 2:29:11 & 0.01 & 19.41 & 0.19 & -1.079 & 2182.12 & 0.03 & 4.42 \\
 & & & & 0.1 & 4.43 & 0.44 & -1.141 & & 0.07 & 1.01 \\
 & & & & 1 & 0.93 & 0.93 & -1.205 & & 0.15 & 0.21 \\
\midrule
FRB20190410A & 17.5647 & -1.63 & 12:19:49 & 0.01 & 8.25 & 0.08 & -1.181 & 1737.03 & 0.01 & 1.19 \\
 & & & & 0.1 & 2.55 & 0.26 & -1.229 & & 0.03 & 0.37 \\
 & & & & 1 & 0.28 & 0.28 & -1.319 & & 0.03 & 0.04 \\
\midrule
FRB20190403E & 14.6813 & 86.54 & 21:14:57 & 0.01 & 7.06 & 0.07 & -1.227 & 1341.73 & 0.00 & 0.61 \\
 & & & & 0.1 & 2.32 & 0.23 & -1.273 & & 0.02 & 0.20 \\
 & & & & 1 & 0.25 & 0.25 & -1.364 & & 0.02 & 0.02 \\
\midrule
FRB20190213C & 4.284 & 45.0 & 2:47:46 & 0.01 & 12.26 & 0.12 & -1.127 & 2299.05 & 0.02 & 3.10 \\
 & & & & 0.1 & 2.92 & 0.29 & -1.187 & & 0.05 & 0.74 \\
 & & & & 1 & 0.45 & 0.45 & -1.265 & & 0.08 & 0.11 \\
\midrule
FRB20190404B & 17.3193 & 40.0 & 12:32:16 & 0.01 & 13.59 & 0.14 & -1.229 & 3294.95 & 0.05 & 7.06 \\
 & & & & 0.1 & 4.33 & 0.43 & -1.275 & & 0.14 & 2.25 \\
 & & & & 1 & 0.51 & 0.51 & -1.362 & & 0.17 & 0.26 \\
\midrule
FRB20190625A & 15.194 & 32.88 & 5:02:46 & 0.01 & 12.20 & 0.12 & -1.096 & 1872.09 & 0.02 & 2.05 \\
 & & & & 0.1 & 3.72 & 0.37 & -1.144 & & 0.05 & 0.62 \\
 & & & & 1 & 0.42 & 0.42 & -1.232 & & 0.05 & 0.07 \\
\midrule
FRB20190124E & 19.85 & 20.57 & 19:36:51 & 0.01 & 111.11 & 1.11 & -1.035 & 4290.01 & 0.58 & 97.87 \\
 & & & & 0.1 & 35.41 & 3.54 & -1.082 & & 1.85 & 31.19 \\
 & & & & 1 & 5.65 & 5.65 & -1.158 & & 2.95 & 4.97 \\
\midrule
FRB20190301D & 18.5813 & 74.68 & 15:49:34 & 0.01 & 40.48 & 0.40 & -1.059 & 9280.57 & 0.73 & 166.88 \\
 & & & & 0.1 & 9.30 & 0.93 & -1.119 & & 1.68 & 38.36 \\
 & & & & 1 & 1.42 & 1.42 & -1.195 & & 2.57 & 5.87 \\
\midrule
FRB20190621D & 18.042 & 78.89 & 8:14:56 & 0.01 & 11.31 & 0.11 & -1.144 & 4544.79 & 0.06 & 11.18 \\
 & & & & 0.1 & 2.68 & 0.27 & -1.203 & & 0.15 & 2.65 \\
 & & & & 1 & 0.42 & 0.42 & -1.279 & & 0.24 & 0.41 \\
\midrule
FRB20190131D & 3.8307 & 22.75 & 3:07:31 & 0.01 & 6.72 & 0.07 & -1.215 & 4517.33 & 0.04 & 6.56 \\
 & & & & 0.1 & 1.51 & 0.15 & -1.276 & & 0.09 & 1.47 \\
 & & & & 1 & 0.23 & 0.23 & -1.354 & & 0.13 & 0.22 \\
\midrule
FRB20180923A & 21.8407 & 71.92 & 5:42:51 & 0.01 & 12.66 & 0.13 & -1.135 & 1331.08 & 0.01 & 1.07 \\
 & & & & 0.1 & 3.97 & 0.40 & -1.182 & & 0.03 & 0.34 \\
 & & & & 1 & 0.62 & 0.62 & -1.258 & & 0.04 & 0.05 \\
\midrule
FRB20190124C & 14.478 & 28.38 & 14:14:23 & 0.01 & 10.76 & 0.11 & -1.194 & 1906.46 & 0.01 & 1.87 \\
 & & & & 0.1 & 3.35 & 0.33 & -1.242 & & 0.04 & 0.58 \\
 & & & & 1 & 0.38 & 0.38 & -1.33 & & 0.05 & 0.07 \\
\midrule
FRB20190403F & 2.8893 & 33.14 & 22:07:15 & 0.01 & 49.92 & 0.50 & -1.067 & 4720.43 & 0.31 & 53.24 \\
 & & & & 0.1 & 16.52 & 1.65 & -1.112 & & 1.01 & 17.61 \\
 & & & & 1 & 1.83 & 1.83 & -1.201 & & 1.12 & 1.95 \\
\midrule
FRB20190223A & 4.3147 & 87.65 & 3:36:19 & 0.01 & 6.59 & 0.07 & -1.142 & 2535.33 & 0.01 & 2.03 \\
 & & & & 0.1 & 2.03 & 0.20 & -1.19 & & 0.04 & 0.62 \\
 & & & & 1 & 0.22 & 0.22 & -1.279 & & 0.05 & 0.07 \\
\midrule
FRB20190116C & 16.6213 & 70.96 & 16:54:14 & 0.01 & 26.55 & 0.27 & -1.256 & 4410.36 & 0.15 & 24.72 \\
 & & & & 0.1 & 6.07 & 0.61 & -1.317 & & 0.33 & 5.65 \\
 & & & & 1 & 0.94 & 0.94 & -1.394 & & 0.52 & 0.88 \\
\midrule
FRB20190326A & 10.7933 & 74.22 & 6:39:15 & 0.01 & 12.76 & 0.13 & -1.143 & 1770.99 & 0.01 & 1.92 \\
 & & & & 0.1 & 4.05 & 0.40 & -1.19 & & 0.05 & 0.61 \\
 & & & & 1 & 0.46 & 0.46 & -1.278 & & 0.05 & 0.07 \\
\midrule
FRB20191115A & 1.9669 & 65.7168 & 6:12:06 & 0.01 & 9.92 & 0.10 & -1.159 & 2239.73 & 0.02 & 2.38 \\
 & & & & 0.1 & 2.32 & 0.23 & -1.217 & & 0.04 & 0.56 \\
 & & & & 1 & 0.37 & 0.37 & -1.291 & & 0.06 & 0.09 \\
\midrule
FRB20181020A & 21.508 & 78.83 & 3:33:41 & 0.01 & 12.00 & 0.12 & -1.136 & 8795.95 & 0.20 & 44.44 \\
 & & & & 0.1 & 3.83 & 0.38 & -1.182 & & 0.63 & 14.17 \\
 & & & & 1 & 0.44 & 0.44 & -1.27 & & 0.73 & 1.63 \\
\midrule
FRB20151119C & 5.5328 & 33.1344 & 10:58:56 & 0.01 & 16.85 & 0.17 & -1.0 & 3846.68 & 0.07 & 11.94 \\
 & & & & 0.1 & 2.85 & 0.29 & -1.048 & & 0.12 & 2.02 \\
 & & & & 1 & 0.46 & 0.46 & -1.127 & & 0.20 & 0.33 \\
\midrule
FRB20190116E & 1.2907 & 52.32 & 1:36:13 & 0.01 & 10.68 & 0.11 & -1.124 & 12785.21 & 0.31 & 83.54 \\
 & & & & 0.1 & 2.47 & 0.25 & -1.185 & & 0.72 & 19.30 \\
 & & & & 1 & 0.50 & 0.50 & -1.25 & & 1.48 & 3.94 \\
\midrule
FRB20181022C & 9.4373 & 83.81 & 3:28:01 & 0.01 & 97.34 & 0.97 & -1.056 & 3598.98 & 0.38 & 60.34 \\
 & & & & 0.1 & 15.99 & 1.60 & -1.13 & & 0.62 & 9.91 \\
 & & & & 1 & 3.46 & 3.46 & -1.192 & & 1.34 & 2.14 \\
\midrule
FRB20181223A & 1.9669 & 65.7168 & 3:51:29 & 0.01 & 21.52 & 0.22 & -1.153 & 2263.57 & 0.04 & 5.28 \\
 & & & & 0.1 & 4.94 & 0.49 & -1.213 & & 0.09 & 1.21 \\
 & & & & 1 & 0.76 & 0.76 & -1.291 & & 0.13 & 0.19 \\
\midrule
FRB20190211A & 4.4707 & 68.64 & 3:04:55 & 0.01 & 11.40 & 0.11 & -1.167 & 9576.11 & 0.22 & 50.03 \\
 & & & & 0.1 & 1.86 & 0.19 & -1.242 & & 0.35 & 8.15 \\
 & & & & 1 & 0.28 & 0.28 & -1.32 & & 0.53 & 1.24 \\
\midrule
FRB20190325B & 12.2613 & 30.32 & 8:03:23 & 0.01 & 15.42 & 0.15 & -1.121 & 15572.63 & 0.60 & 178.99 \\
 & & & & 0.1 & 3.46 & 0.35 & -1.182 & & 1.36 & 40.16 \\
 & & & & 1 & 0.54 & 0.54 & -1.258 & & 2.12 & 6.28 \\
\midrule
FRB20190612B & 14.814 & 4.31 & 5:30:43 & 0.01 & 10.46 & 0.10 & -1.188 & 1117.93 & 0.01 & 0.63 \\
 & & & & 0.1 & 2.32 & 0.23 & -1.249 & & 0.01 & 0.14 \\
 & & & & 1 & 0.37 & 0.37 & -1.325 & & 0.02 & 0.02 \\
\midrule
FRB20190619C & 2.5527 & 36.33 & 16:46:36 & 0.01 & 17.98 & 0.18 & -1.118 & 3270.12 & 0.06 & 9.20 \\
 & & & & 0.1 & 4.10 & 0.41 & -1.179 & & 0.14 & 2.10 \\
 & & & & 1 & 0.93 & 0.93 & -1.241 & & 0.31 & 0.47 \\
\midrule
FRB20190701C & 6.424 & 81.63 & 19:37:15 & 0.01 & 120.98 & 1.21 & -1.048 & 7449.57 & 1.55 & 321.33 \\
 & & & & 0.1 & 27.96 & 2.80 & -1.107 & & 3.57 & 74.25 \\
 & & & & 1 & 5.94 & 5.94 & -1.17 & & 7.59 & 15.78 \\
\midrule
FRB20181019C & 16.3133 & 66.27 & 22:19:38 & 0.01 & 15.96 & 0.16 & -1.145 & 3395.41 & 0.06 & 8.80 \\
 & & & & 0.1 & 3.51 & 0.35 & -1.208 & & 0.12 & 1.94 \\
 & & & & 1 & 0.56 & 0.56 & -1.285 & & 0.20 & 0.31 \\
\midrule
FRB20181203C & 13.232 & 72.94 & 16:16:50 & 0.01 & 9.44 & 0.09 & -1.155 & 24931.61 & 0.72 & 280.71 \\
 & & & & 0.1 & 2.17 & 0.22 & -1.214 & & 1.65 & 64.43 \\
 & & & & 1 & 0.24 & 0.24 & -1.303 & & 1.86 & 7.25 \\
\midrule
FRB20190403C & 16.6553 & 58.7 & 11:48:48 & 0.01 & 18.40 & 0.18 & -1.091 & 7085.58 & 0.22 & 44.22 \\
 & & & & 0.1 & 4.12 & 0.41 & -1.151 & & 0.49 & 9.90 \\
 & & & & 1 & 0.65 & 0.65 & -1.226 & & 0.77 & 1.56 \\
\midrule
FRB20190415A & 12.1587 & 71.28 & 6:36:03 & 0.01 & 36.69 & 0.37 & -1.08 & 4436.84 & 0.20 & 34.56 \\
 & & & & 0.1 & 5.95 & 0.59 & -1.154 & & 0.33 & 5.61 \\
 & & & & 1 & 0.95 & 0.95 & -1.229 & & 0.53 & 0.90 \\
\midrule
FRB20180727A & 13.1813 & 26.42 & 0:52:13 & 0.01 & 51.96 & 0.52 & -1.066 & 4517.33 & 0.30 & 50.75 \\
 & & & & 0.1 & 8.72 & 0.87 & -1.139 & & 0.50 & 8.52 \\
 & & & & 1 & 1.80 & 1.80 & -1.203 & & 1.03 & 1.76 \\
\midrule
FRB20190127B & 10.0613 & 83.56 & 9:23:21 & 0.01 & 7.25 & 0.07 & -1.147 & 4720.43 & 0.04 & 7.74 \\
 & & & & 0.1 & 1.68 & 0.17 & -1.207 & & 0.10 & 1.79 \\
 & & & & 1 & 0.26 & 0.26 & -1.284 & & 0.16 & 0.28 \\
\midrule
FRB20151119D & 5.5328 & 33.1344 & 11:05:52 & 0.01 & 16.91 & 0.17 & -1.036 & 3846.68 & 0.07 & 11.97 \\
 & & & & 0.1 & 2.87 & 0.29 & -1.113 & & 0.12 & 2.03 \\
 & & & & 1 & 0.46 & 0.46 & -1.192 & & 0.20 & 0.33 \\
\midrule
FRB20181025A & 7.052 & 64.25 & 12:51:26 & 0.01 & 14.45 & 0.14 & -1.154 & 4092.19 & 0.07 & 11.58 \\
 & & & & 0.1 & 3.30 & 0.33 & -1.214 & & 0.16 & 2.65 \\
 & & & & 1 & 0.38 & 0.38 & -1.302 & & 0.18 & 0.30 \\
\midrule
FRB20190619A & 11.012 & 68.37 & 1:16:37 & 0.01 & 10.45 & 0.10 & -1.172 & 6756.06 & 0.11 & 22.84 \\
 & & & & 0.1 & 2.54 & 0.25 & -1.23 & & 0.28 & 5.55 \\
 & & & & 1 & 0.39 & 0.39 & -1.306 & & 0.43 & 0.86 \\
\midrule
FRB20181015A & 11.7173 & 83.58 & 18:04:27 & 0.01 & 9.96 & 0.10 & -1.169 & 3908.55 & 0.04 & 7.28 \\
 & & & & 0.1 & 2.97 & 0.30 & -1.218 & & 0.13 & 2.17 \\
 & & & & 1 & 0.33 & 0.33 & -1.307 & & 0.15 & 0.24 \\
\midrule
FRB20181129A & 23.6747 & 44.95 & 3:08:06 & 0.01 & 9.95 & 0.10 & -1.171 & 2511.73 & 0.02 & 3.01 \\
 & & & & 0.1 & 1.63 & 0.16 & -1.245 & & 0.03 & 0.49 \\
 & & & & 1 & 0.35 & 0.35 & -1.308 & & 0.07 & 0.10 \\
\midrule
FRB20190629A & 0.4227 & 12.67 & 13:53:49 & 0.01 & 9.24 & 0.09 & -1.149 & 3395.41 & 0.03 & 5.10 \\
 & & & & 0.1 & 1.44 & 0.14 & -1.225 & & 0.05 & 0.80 \\
 & & & & 1 & 0.23 & 0.23 & -1.301 & & 0.08 & 0.12 \\
\midrule
FRB20190213B & 18.4093 & 81.43 & 17:09:33 & 0.01 & 11.80 & 0.12 & -1.144 & 1906.46 & 0.02 & 2.05 \\
 & & & & 0.1 & 2.85 & 0.29 & -1.203 & & 0.04 & 0.50 \\
 & & & & 1 & 0.59 & 0.59 & -1.268 & & 0.08 & 0.10 \\
\midrule
FRB20200220D & 1.9669 & 65.7168 & 13:48:53 & 0.01 & 117.11 & 1.17 & -1.066 & 2245.50 & 0.20 & 28.26 \\
 & & & & 0.1 & 35.32 & 3.53 & -1.114 & & 0.61 & 8.52 \\
 & & & & 1 & 5.51 & 5.51 & -1.189 & & 0.95 & 1.33 \\
\midrule
FRB20180925A & 4.9953 & 77.99 & 12:43:17 & 0.01 & 11.67 & 0.12 & -1.15 & 1450.25 & 0.01 & 1.17 \\
 & & & & 0.1 & 1.92 & 0.19 & -1.226 & & 0.02 & 0.19 \\
 & & & & 1 & 0.29 & 0.29 & -1.304 & & 0.02 & 0.03 \\
\midrule
FRB20180801A & 21.502 & 72.72 & 8:47:24 & 0.01 & 22.37 & 0.22 & -1.126 & 4639.11 & 0.13 & 23.04 \\
 & & & & 0.1 & 5.24 & 0.52 & -1.185 & & 0.31 & 5.40 \\
 & & & & 1 & 0.81 & 0.81 & -1.262 & & 0.48 & 0.84 \\
\midrule
FRB20181030B & 10.5567 & 73.79 & 4:16:22 & 0.01 & 8.34 & 0.08 & -1.19 & 588.72 & 0.00 & 0.14 \\
 & & & & 0.1 & 2.60 & 0.26 & -1.238 & & 0.00 & 0.04 \\
 & & & & 1 & 0.30 & 0.30 & -1.327 & & 0.00 & 0.00 \\
\midrule
FRB20190619D & 7.6527 & 41.59 & 21:49:52 & 0.01 & 91.22 & 0.91 & -1.035 & 2428.74 & 0.18 & 25.75 \\
 & & & & 0.1 & 21.71 & 2.17 & -1.093 & & 0.43 & 6.13 \\
 & & & & 1 & 3.58 & 3.58 & -1.166 & & 0.71 & 1.01 \\
\midrule
FRB20190116D & 5.6733 & 68.68 & 5:59:09 & 0.01 & 12.14 & 0.12 & -1.117 & 9297.70 & 0.22 & 50.22 \\
 & & & & 0.1 & 3.70 & 0.37 & -1.165 & & 0.67 & 15.32 \\
 & & & & 1 & 0.42 & 0.42 & -1.253 & & 0.75 & 1.72 \\
\midrule
FRB20181124A & 11.732 & 63.52 & 15:29:07 & 0.01 & 14.21 & 0.14 & -1.127 & 8764.25 & 0.23 & 52.23 \\
 & & & & 0.1 & 4.41 & 0.44 & -1.175 & & 0.73 & 16.20 \\
 & & & & 1 & 0.49 & 0.49 & -1.266 & & 0.81 & 1.81 \\
\midrule
FRB20181123B & 5.1019 & 18.1599 & 17:49:09 & 0.01 & 11.87 & 0.12 & -1.037 & 16556.41 & 0.51 & 155.69 \\
 & & & & 0.1 & 2.69 & 0.27 & -1.1 & & 1.15 & 35.32 \\
 & & & & 1 & 0.41 & 0.41 & -1.179 & & 1.78 & 5.44 \\
\midrule
FRB20181030A & 10.5567 & 73.79 & 4:13:13 & 0.01 & 8.35 & 0.08 & -1.221 & 588.72 & 0.00 & 0.14 \\
 & & & & 0.1 & 2.61 & 0.26 & -1.269 & & 0.00 & 0.04 \\
 & & & & 1 & 0.30 & 0.30 & -1.359 & & 0.00 & 0.00 \\
\midrule
FRB20190124D & 15.8173 & 81.23 & 15:30:30 & 0.01 & 7.13 & 0.07 & -1.138 & 2182.12 & 0.01 & 1.62 \\
 & & & & 0.1 & 2.21 & 0.22 & -1.186 & & 0.04 & 0.50 \\
 & & & & 1 & 0.25 & 0.25 & -1.274 & & 0.04 & 0.06 \\
\midrule
FRB20190606B & 7.2527 & 86.85 & 22:19:38 & 0.01 & 121.27 & 1.21 & -1.092 & 1714.91 & 0.13 & 17.07 \\
 & & & & 0.1 & 40.02 & 4.00 & -1.137 & & 0.43 & 5.63 \\
 & & & & 1 & 4.59 & 4.59 & -1.226 & & 0.49 & 0.65 \\
\midrule
FRB20190223B & 20.7747 & 60.56 & 18:31:50 & 0.01 & 31.85 & 0.32 & -1.079 & 3650.46 & 0.13 & 20.31 \\
 & & & & 0.1 & 9.74 & 0.97 & -1.128 & & 0.39 & 6.21 \\
 & & & & 1 & 1.12 & 1.12 & -1.217 & & 0.44 & 0.71 \\
\midrule
FRB20190125A & 3.0487 & 27.81 & 2:44:17 & 0.01 & 29.73 & 0.30 & -1.073 & 3869.96 & 0.13 & 21.31 \\
 & & & & 0.1 & 6.58 & 0.66 & -1.135 & & 0.29 & 4.72 \\
 & & & & 1 & 1.05 & 1.05 & -1.211 & & 0.46 & 0.76 \\
\midrule
FRB20190427A & 5.262 & 7.77 & 22:54:31 & 0.01 & 149.32 & 1.49 & -1.099 & 3020.93 & 0.43 & 65.22 \\
 & & & & 0.1 & 34.54 & 3.45 & -1.158 & & 1.00 & 15.09 \\
 & & & & 1 & 5.38 & 5.38 & -1.234 & & 1.55 & 2.35 \\
\midrule
FRB20190527B & 4.928 & 63.22 & 20:39:42 & 0.01 & 74.42 & 0.74 & -1.035 & 2984.35 & 0.21 & 31.72 \\
 & & & & 0.1 & 17.07 & 1.71 & -1.096 & & 0.48 & 7.28 \\
 & & & & 1 & 2.68 & 2.68 & -1.172 & & 0.76 & 1.14 \\
\midrule
FRB20180919A & 4.3693 & 73.63 & 12:36:12 & 0.01 & 7.12 & 0.07 & -1.146 & 1149.85 & 0.00 & 0.45 \\
 & & & & 0.1 & 1.63 & 0.16 & -1.206 & & 0.01 & 0.10 \\
 & & & & 1 & 0.24 & 0.24 & -1.283 & & 0.01 & 0.02 \\
\midrule
FRB20181202B & 13.522 & 64.72 & 16:44:21 & 0.01 & 10.55 & 0.11 & -1.153 & 6109.91 & 0.10 & 18.85 \\
 & & & & 0.1 & 3.32 & 0.33 & -1.2 & & 0.31 & 5.92 \\
 & & & & 1 & 0.38 & 0.38 & -1.29 & & 0.35 & 0.68 \\
\midrule
FRB20190301B & 4.6333 & 74.08 & 2:04:04 & 0.01 & 38.83 & 0.39 & -1.049 & 5922.63 & 0.34 & 65.18 \\
 & & & & 0.1 & 6.46 & 0.65 & -1.121 & & 0.57 & 10.85 \\
 & & & & 1 & 1.01 & 1.01 & -1.196 & & 0.90 & 1.70 \\
\midrule
FRB20180907E & 11.192 & 47.09 & 20:01:13 & 0.01 & 132.78 & 1.33 & -1.034 & 2475.68 & 0.27 & 38.95 \\
 & & & & 0.1 & 22.45 & 2.25 & -1.105 & & 0.46 & 6.59 \\
 & & & & 1 & 3.54 & 3.54 & -1.18 & & 0.72 & 1.04 \\
\midrule
FRB20190430B & 15.848 & 62.27 & 9:20:49 & 0.01 & 5.63 & 0.06 & -1.139 & 27487.76 & 0.49 & 203.63 \\
 & & & & 0.1 & 1.68 & 0.17 & -1.188 & & 1.47 & 60.92 \\
 & & & & 1 & 0.19 & 0.19 & -1.276 & & 1.67 & 6.93 \\
\midrule
FRB20220610A & 23.4 & -32.4833 & 22:26:43 & 0.01 & 59.27 & 0.59 & -1.171 & 12433.99 & 1.67 & 438.55 \\
 & & & & 0.1 & 13.33 & 1.33 & -1.234 & & 3.74 & 98.61 \\
 & & & & 1 & 2.10 & 2.10 & -1.313 & & 5.90 & 15.54 \\
\midrule
FRB20190401A & 13.12 & 79.91 & 8:36:27 & 0.01 & 24.25 & 0.24 & -1.121 & 5693.72 & 0.20 & 37.63 \\
 & & & & 0.1 & 7.85 & 0.78 & -1.167 & & 0.65 & 12.18 \\
 & & & & 1 & 0.88 & 0.88 & -1.257 & & 0.73 & 1.37 \\
\midrule
FRB20180907C & 2.7813 & 77.07 & 11:48:10 & 0.01 & 89.35 & 0.89 & -1.069 & 4490.74 & 0.50 & 86.24 \\
 & & & & 0.1 & 20.53 & 2.05 & -1.13 & & 1.16 & 19.82 \\
 & & & & 1 & 2.36 & 2.36 & -1.219 & & 1.33 & 2.27 \\
\midrule
FRB20171019A & 22.2917 & -7.3333 & 13:26:40 & 0.01 & 7.04 & 0.07 & -1.332 & 3069.07 & 0.02 & 3.17 \\
 & & & & 0.1 & 1.63 & 0.16 & -1.395 & & 0.05 & 0.73 \\
 & & & & 1 & 0.24 & 0.24 & -1.476 & & 0.07 & 0.11 \\
\midrule
FRB20171020A & 22.25 & -18.3333 & 10:27:59 & 0.01 & 10.87 & 0.11 & -1.359 & 663.22 & 0.00 & 0.23 \\
 & & & & 0.1 & 2.33 & 0.23 & -1.425 & & 0.00 & 0.05 \\
 & & & & 1 & 0.36 & 0.36 & -1.504 & & 0.01 & 0.01 \\
\midrule
FRB20190412A & 16.23 & 61.87 & 10:54:18 & 0.01 & 16.19 & 0.16 & -1.16 & 2345.53 & 0.03 & 4.26 \\
 & & & & 0.1 & 5.08 & 0.51 & -1.208 & & 0.09 & 1.34 \\
 & & & & 1 & 0.79 & 0.79 & -1.286 & & 0.15 & 0.21 \\
\midrule
FRB20180920B & 12.7393 & 63.52 & 20:41:23 & 0.01 & 7.16 & 0.07 & -1.129 & 3058.36 & 0.02 & 3.21 \\
 & & & & 0.1 & 1.58 & 0.16 & -1.19 & & 0.05 & 0.71 \\
 & & & & 1 & 0.24 & 0.24 & -1.267 & & 0.07 & 0.11 \\
\midrule
FRB20190618A & 21.4167 & 25.44 & 11:42:12 & 0.01 & 6.96 & 0.07 & -1.196 & 1395.84 & 0.01 & 0.65 \\
 & & & & 0.1 & 1.66 & 0.17 & -1.254 & & 0.01 & 0.16 \\
 & & & & 1 & 0.26 & 0.26 & -1.329 & & 0.02 & 0.02 \\
\midrule
FRB20190227B & 14.7027 & 39.8 & 12:11:10 & 0.01 & 7.13 & 0.07 & -1.194 & 2909.94 & 0.02 & 2.89 \\
 & & & & 0.1 & 2.24 & 0.22 & -1.242 & & 0.06 & 0.91 \\
 & & & & 1 & 0.25 & 0.25 & -1.332 & & 0.07 & 0.10 \\
\midrule
FRB20190301C & 11.4553 & 34.93 & 8:49:22 & 0.01 & 10.91 & 0.11 & -1.112 & 9280.57 & 0.20 & 44.96 \\
 & & & & 0.1 & 1.82 & 0.18 & -1.185 & & 0.33 & 7.50 \\
 & & & & 1 & 0.27 & 0.27 & -1.262 & & 0.49 & 1.13 \\
\midrule
FRB20190325A & 8.694 & 83.07 & 4:19:45 & 0.01 & 16.65 & 0.17 & -1.142 & 2299.05 & 0.03 & 4.21 \\
 & & & & 0.1 & 3.72 & 0.37 & -1.203 & & 0.07 & 0.94 \\
 & & & & 1 & 0.58 & 0.58 & -1.278 & & 0.10 & 0.15 \\
\midrule
FRB20190519H & 22.866 & 87.37 & 15:33:56 & 0.01 & 16.81 & 0.17 & -1.177 & 9379.44 & 0.31 & 70.76 \\
 & & & & 0.1 & 3.84 & 0.38 & -1.236 & & 0.70 & 16.17 \\
 & & & & 1 & 0.59 & 0.59 & -1.313 & & 1.07 & 2.46 \\
\midrule
FRB20190420A & 7.1033 & 55.96 & 1:14:52 & 0.01 & 8.09 & 0.08 & -1.161 & 4250.61 & 0.04 & 6.99 \\
 & & & & 0.1 & 2.45 & 0.24 & -1.211 & & 0.13 & 2.12 \\
 & & & & 1 & 0.28 & 0.28 & -1.302 & & 0.14 & 0.24 \\
\midrule
FRB20190317B & 6.734 & 49.73 & 3:03:02 & 0.01 & 18.16 & 0.18 & -1.115 & 2800.52 & 0.05 & 6.82 \\
 & & & & 0.1 & 5.72 & 0.57 & -1.162 & & 0.14 & 2.15 \\
 & & & & 1 & 0.87 & 0.87 & -1.239 & & 0.22 & 0.33 \\
\midrule
FRB20190420C & 16.54 & 37.25 & 10:40:44 & 0.01 & 8.61 & 0.09 & -1.121 & 4397.14 & 0.05 & 7.97 \\
 & & & & 0.1 & 2.71 & 0.27 & -1.168 & & 0.15 & 2.50 \\
 & & & & 1 & 0.41 & 0.41 & -1.244 & & 0.22 & 0.38 \\
\midrule
FRB20190224B & 17.8827 & 82.57 & 3:48:44 & 0.01 & 13.96 & 0.14 & -1.168 & 6226.60 & 0.13 & 25.91 \\
 & & & & 0.1 & 3.22 & 0.32 & -1.228 & & 0.31 & 5.98 \\
 & & & & 1 & 0.50 & 0.50 & -1.304 & & 0.48 & 0.93 \\
\midrule
FRB20190103E & 17.526 & 45.84 & 18:38:15 & 0.01 & 114.91 & 1.15 & -1.026 & 5313.59 & 0.85 & 155.28 \\
 & & & & 0.1 & 35.98 & 3.60 & -1.074 & & 2.67 & 48.62 \\
 & & & & 1 & 5.61 & 5.61 & -1.15 & & 4.17 & 7.58 \\
\midrule
FRB20190320A & 4.1067 & 63.36 & 0:21:02 & 0.01 & 40.20 & 0.40 & -1.092 & 4276.87 & 0.21 & 35.19 \\
 & & & & 0.1 & 9.65 & 0.96 & -1.15 & & 0.50 & 8.45 \\
 & & & & 1 & 1.48 & 1.48 & -1.225 & & 0.77 & 1.30 \\
\midrule
FRB20190201A & 4.2687 & 84.84 & 15:36:13 & 0.01 & 9.58 & 0.10 & -1.2 & 1482.63 & 0.01 & 1.01 \\
 & & & & 0.1 & 1.60 & 0.16 & -1.273 & & 0.01 & 0.17 \\
 & & & & 1 & 0.25 & 0.25 & -1.349 & & 0.02 & 0.03 \\
\midrule
FRB20190224A & 4.0353 & 83.39 & 2:17:13 & 0.01 & 10.03 & 0.10 & -1.132 & 6066.97 & 0.09 & 17.67 \\
 & & & & 0.1 & 2.30 & 0.23 & -1.191 & & 0.21 & 4.06 \\
 & & & & 1 & 0.36 & 0.36 & -1.267 & & 0.33 & 0.63 \\
\midrule
FRB20200220B & 1.9669 & 65.7168 & 13:28:26 & 0.01 & 118.15 & 1.18 & -1.094 & 2243.34 & 0.20 & 28.46 \\
 & & & & 0.1 & 35.65 & 3.56 & -1.142 & & 0.61 & 8.59 \\
 & & & & 1 & 5.56 & 5.56 & -1.216 & & 0.96 & 1.34 \\
\midrule
FRB20190222D & 20.9267 & 26.57 & 18:47:17 & 0.01 & 98.98 & 0.99 & -1.052 & 6726.66 & 1.08 & 214.34 \\
 & & & & 0.1 & 30.64 & 3.06 & -1.1 & & 3.33 & 66.35 \\
 & & & & 1 & 4.87 & 4.87 & -1.175 & & 5.29 & 10.54 \\
\midrule
FRB20181030C & 20.6553 & 3.99 & 2:05:34 & 0.01 & 11.94 & 0.12 & -1.175 & 4733.88 & 0.07 & 12.80 \\
 & & & & 0.1 & 3.73 & 0.37 & -1.222 & & 0.23 & 4.00 \\
 & & & & 1 & 0.43 & 0.43 & -1.311 & & 0.26 & 0.46 \\
\midrule
FRB20181230D & 17.02 & 50.51 & 18:23:35 & 0.01 & 31.98 & 0.32 & -1.123 & 1373.76 & 0.02 & 2.89 \\
 & & & & 0.1 & 7.28 & 0.73 & -1.184 & & 0.05 & 0.66 \\
 & & & & 1 & 1.16 & 1.16 & -1.261 & & 0.08 & 0.10 \\
\midrule
FRB20190328A & 8.0233 & 59.1 & 3:46:47 & 0.01 & 28.40 & 0.28 & -1.073 & 10765.48 & 0.64 & 157.51 \\
 & & & & 0.1 & 6.48 & 0.65 & -1.133 & & 1.47 & 35.95 \\
 & & & & 1 & 0.98 & 0.98 & -1.21 & & 2.21 & 5.41 \\
\midrule
FRB20190523A & 13.8043 & 72.4697 & 6:05:56 & 0.01 & 14.49 & 0.14 & -1.423 & 5529.01 & 0.11 & 21.20 \\
 & & & & 0.1 & 3.31 & 0.33 & -1.486 & & 0.26 & 4.85 \\
 & & & & 1 & 0.39 & 0.39 & -1.577 & & 0.31 & 0.57 \\
\midrule
FRB20190227A & 7.2273 & 56.34 & 4:43:36 & 0.01 & 14.10 & 0.14 & -1.111 & 2112.62 & 0.02 & 3.01 \\
 & & & & 0.1 & 2.42 & 0.24 & -1.182 & & 0.04 & 0.52 \\
 & & & & 1 & 0.36 & 0.36 & -1.259 & & 0.06 & 0.08 \\
\midrule
FRB20180812A & 1.2887 & 80.78 & 11:45:44 & 0.01 & 15.80 & 0.16 & -1.13 & 5836.63 & 0.14 & 25.77 \\
 & & & & 0.1 & 2.78 & 0.28 & -1.2 & & 0.24 & 4.53 \\
 & & & & 1 & 0.57 & 0.57 & -1.264 & & 0.49 & 0.93 \\
\midrule
FRB20190515D & 4.4753 & -4.99 & 20:58:16 & 0.01 & 32.37 & 0.32 & -1.151 & 2800.52 & 0.08 & 12.15 \\
 & & & & 0.1 & 7.42 & 0.74 & -1.211 & & 0.19 & 2.79 \\
 & & & & 1 & 1.14 & 1.14 & -1.288 & & 0.29 & 0.43 \\
\midrule
FRB20190115B & 5.1213 & 82.06 & 5:42:41 & 0.01 & 14.85 & 0.15 & -1.154 & 5425.38 & 0.11 & 20.91 \\
 & & & & 0.1 & 3.47 & 0.35 & -1.213 & & 0.27 & 4.88 \\
 & & & & 1 & 0.39 & 0.39 & -1.302 & & 0.30 & 0.55 \\
\midrule
FRB20190430A & 5.18 & 87.01 & 10:50:41 & 0.01 & 10.93 & 0.11 & -1.135 & 2240.45 & 0.02 & 2.63 \\
 & & & & 0.1 & 3.24 & 0.32 & -1.184 & & 0.06 & 0.78 \\
 & & & & 1 & 0.38 & 0.38 & -1.272 & & 0.06 & 0.09 \\
\midrule
FRB20190323A & 7.4913 & 34.46 & 3:27:58 & 0.01 & 59.80 & 0.60 & -1.067 & 6372.83 & 0.60 & 116.24 \\
 & & & & 0.1 & 13.16 & 1.32 & -1.129 & & 1.31 & 25.59 \\
 & & & & 1 & 2.83 & 2.83 & -1.191 & & 2.82 & 5.50 \\
\midrule
FRB20181231A & 1.9807 & 20.96 & 3:18:46 & 0.01 & 10.28 & 0.10 & -1.159 & 11542.35 & 0.26 & 65.52 \\
 & & & & 0.1 & 2.30 & 0.23 & -1.22 & & 0.58 & 14.69 \\
 & & & & 1 & 0.36 & 0.36 & -1.297 & & 0.92 & 2.33 \\
\midrule
FRB20190701D & 7.4733 & 66.7 & 20:54:08 & 0.01 & 105.98 & 1.06 & -1.068 & 7100.49 & 1.26 & 255.73 \\
 & & & & 0.1 & 17.68 & 1.77 & -1.141 & & 2.10 & 42.67 \\
 & & & & 1 & 3.84 & 3.84 & -1.203 & & 4.55 & 9.28 \\
\midrule
FRB20181127A & 16.2533 & 25.43 & 19:46:09 & 0.01 & 42.06 & 0.42 & -1.086 & 7055.78 & 0.49 & 100.21 \\
 & & & & 0.1 & 13.36 & 1.34 & -1.133 & & 1.57 & 31.83 \\
 & & & & 1 & 1.50 & 1.50 & -1.222 & & 1.76 & 3.57 \\
\midrule
FRB20190405A & 22.468 & 20.96 & 17:34:26 & 0.01 & 24.85 & 0.25 & -1.102 & 2788.49 & 0.06 & 9.25 \\
 & & & & 0.1 & 5.56 & 0.56 & -1.163 & & 0.14 & 2.07 \\
 & & & & 1 & 0.86 & 0.86 & -1.239 & & 0.21 & 0.32 \\
\midrule
FRB20190518E & 1.9669 & 65.7168 & 18:21:06 & 0.01 & 17.57 & 0.18 & -1.124 & 2252.00 & 0.03 & 4.26 \\
 & & & & 0.1 & 3.98 & 0.40 & -1.186 & & 0.07 & 0.97 \\
 & & & & 1 & 0.62 & 0.62 & -1.264 & & 0.11 & 0.15 \\
\midrule
FRB20190519G & 20.4453 & 72.34 & 12:48:14 & 0.01 & 31.36 & 0.31 & -1.111 & 2861.54 & 0.08 & 12.29 \\
 & & & & 0.1 & 9.08 & 0.91 & -1.161 & & 0.24 & 3.56 \\
 & & & & 1 & 1.07 & 1.07 & -1.249 & & 0.28 & 0.42 \\
\midrule
FRB20180806A & 15.2373 & 75.62 & 14:13:13 & 0.01 & 11.34 & 0.11 & -1.179 & 5341.27 & 0.08 & 15.48 \\
 & & & & 0.1 & 2.64 & 0.26 & -1.239 & & 0.20 & 3.60 \\
 & & & & 1 & 0.41 & 0.41 & -1.317 & & 0.31 & 0.56 \\
\midrule
FRB20181202A & 23.4007 & 17.36 & 2:41:42 & 0.01 & 7.88 & 0.08 & -1.203 & 4747.33 & 0.05 & 8.50 \\
 & & & & 0.1 & 1.88 & 0.19 & -1.261 & & 0.12 & 2.03 \\
 & & & & 1 & 0.29 & 0.29 & -1.338 & & 0.18 & 0.31 \\
\midrule
FRB20190111B & 17.3347 & 13.53 & 17:59:02 & 0.01 & 54.51 & 0.55 & -1.035 & 11090.94 & 1.29 & 320.92 \\
 & & & & 0.1 & 17.02 & 1.70 & -1.082 & & 4.03 & 100.20 \\
 & & & & 1 & 2.67 & 2.67 & -1.157 & & 6.32 & 15.73 \\
\midrule
FRB20190317C & 8.388 & 32.07 & 4:47:02 & 0.01 & 15.21 & 0.15 & -1.099 & 4184.30 & 0.08 & 12.75 \\
 & & & & 0.1 & 3.48 & 0.35 & -1.159 & & 0.17 & 2.92 \\
 & & & & 1 & 0.53 & 0.53 & -1.236 & & 0.26 & 0.44 \\
\midrule
FRB20190419B & 17.018 & 86.74 & 22:38:29 & 0.01 & 11.01 & 0.11 & -1.215 & 992.70 & 0.00 & 0.52 \\
 & & & & 0.1 & 2.50 & 0.25 & -1.276 & & 0.01 & 0.12 \\
 & & & & 1 & 0.28 & 0.28 & -1.366 & & 0.01 & 0.01 \\
\midrule
FRB20190518A & 1.9669 & 65.7168 & 18:13:43 & 0.01 & 17.44 & 0.17 & -1.082 & 2252.00 & 0.03 & 4.23 \\
 & & & & 0.1 & 3.95 & 0.39 & -1.142 & & 0.07 & 0.96 \\
 & & & & 1 & 0.61 & 0.61 & -1.218 & & 0.11 & 0.15 \\
\midrule
FRB20181203A & 2.24 & 23.57 & 5:25:15 & 0.01 & 13.98 & 0.14 & -1.165 & 4464.19 & 0.08 & 13.34 \\
 & & & & 0.1 & 3.28 & 0.33 & -1.225 & & 0.18 & 3.13 \\
 & & & & 1 & 0.51 & 0.51 & -1.303 & & 0.29 & 0.49 \\
\midrule
FRB20190520A & 18.2347 & 26.32 & 10:25:03 & 0.01 & 20.67 & 0.21 & -1.127 & 2849.47 & 0.05 & 8.03 \\
 & & & & 0.1 & 4.73 & 0.47 & -1.187 & & 0.12 & 1.84 \\
 & & & & 1 & 0.74 & 0.74 & -1.263 & & 0.19 & 0.29 \\
\midrule
FRB20181120C & 4.3693 & 73.63 & 8:25:28 & 0.01 & 13.06 & 0.13 & -1.107 & 1149.85 & 0.01 & 0.83 \\
 & & & & 0.1 & 2.82 & 0.28 & -1.17 & & 0.01 & 0.18 \\
 & & & & 1 & 0.32 & 0.32 & -1.26 & & 0.02 & 0.02 \\
\midrule
FRB20170416A & 22.2167 & -54.9667 & 23:11:13 & 0.01 & 24.30 & 0.24 & -1.249 & 3553.97 & 0.09 & 14.69 \\
 & & & & 0.1 & 5.57 & 0.56 & -1.311 & & 0.21 & 3.37 \\
 & & & & 1 & 0.86 & 0.86 & -1.391 & & 0.33 & 0.52 \\
\midrule
FRB20180810B & 12.0273 & 83.14 & 22:40:44 & 0.01 & 172.16 & 1.72 & -1.102 & 1013.23 & 0.07 & 8.46 \\
 & & & & 0.1 & 29.23 & 2.92 & -1.174 & & 0.12 & 1.44 \\
 & & & & 1 & 6.23 & 6.23 & -1.237 & & 0.26 & 0.31 \\
\midrule
FRB20181221B & 20.4207 & 80.98 & 22:35:40 & 0.01 & 14.52 & 0.15 & -1.139 & 11717.61 & 0.37 & 95.40 \\
 & & & & 0.1 & 3.19 & 0.32 & -1.2 & & 0.82 & 20.96 \\
 & & & & 1 & 0.70 & 0.70 & -1.262 & & 1.80 & 4.60 \\
\midrule
FRB20190604D & 13.3287 & 15.73 & 4:31:40 & 0.01 & 10.25 & 0.10 & -1.145 & 7911.66 & 0.14 & 30.69 \\
 & & & & 0.1 & 2.30 & 0.23 & -1.207 & & 0.32 & 6.89 \\
 & & & & 1 & 0.35 & 0.35 & -1.284 & & 0.49 & 1.05 \\
\midrule
FRB20190403G & 5.4493 & 25.78 & 0:42:31 & 0.01 & 24.97 & 0.25 & -1.107 & 6460.80 & 0.25 & 49.88 \\
 & & & & 0.1 & 7.83 & 0.78 & -1.155 & & 0.80 & 15.65 \\
 & & & & 1 & 0.87 & 0.87 & -1.244 & & 0.89 & 1.75 \\
\midrule
FRB20190107B & 2.23 & 83.4 & 3:22:14 & 0.01 & 11.67 & 0.12 & -1.191 & 992.70 & 0.00 & 0.55 \\
 & & & & 0.1 & 2.66 & 0.27 & -1.251 & & 0.01 & 0.13 \\
 & & & & 1 & 0.41 & 0.41 & -1.326 & & 0.02 & 0.02 \\
\midrule
FRB20190611A & 4.3693 & 73.63 & 18:52:43 & 0.01 & 10.80 & 0.11 & -1.16 & 1128.34 & 0.01 & 0.66 \\
 & & & & 0.1 & 2.53 & 0.25 & -1.22 & & 0.01 & 0.15 \\
 & & & & 1 & 0.38 & 0.38 & -1.299 & & 0.02 & 0.02 \\
\midrule
FRB20190212A & 18.4093 & 81.43 & 16:17:24 & 0.01 & 6.38 & 0.06 & -1.134 & 1895.22 & 0.01 & 1.10 \\
 & & & & 0.1 & 1.45 & 0.15 & -1.195 & & 0.02 & 0.25 \\
 & & & & 1 & 0.30 & 0.30 & -1.258 & & 0.04 & 0.05 \\
\midrule
FRB20181218C & 19.0653 & 58.24 & 21:15:57 & 0.01 & 16.20 & 0.16 & -1.085 & 2499.95 & 0.03 & 4.85 \\
 & & & & 0.1 & 3.52 & 0.35 & -1.147 & & 0.07 & 1.05 \\
 & & & & 1 & 0.56 & 0.56 & -1.222 & & 0.12 & 0.17 \\
\midrule
FRB20190425A & 17.048 & 21.52 & 10:47:54 & 0.01 & 10.89 & 0.11 & -1.273 & 747.83 & 0.00 & 0.29 \\
 & & & & 0.1 & 3.46 & 0.35 & -1.32 & & 0.01 & 0.09 \\
 & & & & 1 & 0.38 & 0.38 & -1.41 & & 0.01 & 0.01 \\
\midrule
FRB20190609A & 23.02 & 87.94 & 2:46:02 & 0.01 & 9.64 & 0.10 & -1.213 & 1997.41 & 0.01 & 1.84 \\
 & & & & 0.1 & 2.32 & 0.23 & -1.272 & & 0.03 & 0.44 \\
 & & & & 1 & 0.26 & 0.26 & -1.362 & & 0.04 & 0.05 \\
\midrule
FRB20190210D & 20.52 & 55.46 & 19:14:51 & 0.01 & 19.38 & 0.19 & -1.142 & 2299.05 & 0.03 & 4.90 \\
 & & & & 0.1 & 4.27 & 0.43 & -1.204 & & 0.08 & 1.08 \\
 & & & & 1 & 0.66 & 0.66 & -1.281 & & 0.12 & 0.17 \\
\midrule
FRB20181116A & 2.4033 & 4.52 & 6:44:58 & 0.01 & 13.42 & 0.13 & -1.198 & 2275.14 & 0.02 & 3.32 \\
 & & & & 0.1 & 3.14 & 0.31 & -1.257 & & 0.06 & 0.78 \\
 & & & & 1 & 0.48 & 0.48 & -1.333 & & 0.08 & 0.12 \\
\midrule
FRB20190424A & 11.22 & 63.78 & 5:04:55 & 0.01 & 6.45 & 0.06 & -1.175 & 5509.81 & 0.05 & 9.38 \\
 & & & & 0.1 & 1.46 & 0.15 & -1.236 & & 0.11 & 2.12 \\
 & & & & 1 & 0.22 & 0.22 & -1.313 & & 0.18 & 0.32 \\
\midrule
FRB20190128A & 1.4533 & 24.67 & 1:00:35 & 0.01 & 18.56 & 0.19 & -1.107 & 4966.38 & 0.12 & 21.91 \\
 & & & & 0.1 & 4.25 & 0.43 & -1.166 & & 0.28 & 5.02 \\
 & & & & 1 & 0.49 & 0.49 & -1.254 & & 0.32 & 0.58 \\
\midrule
FRB20180915B & 15.0153 & 25.02 & 23:24:33 & 0.01 & 129.61 & 1.30 & -1.049 & 1055.09 & 0.06 & 6.91 \\
 & & & & 0.1 & 29.41 & 2.94 & -1.109 & & 0.13 & 1.57 \\
 & & & & 1 & 4.64 & 4.64 & -1.184 & & 0.20 & 0.25 \\
\midrule
FRB20190313B & 6.7987 & 74.13 & 3:20:06 & 0.01 & 9.99 & 0.10 & -1.138 & 9608.67 & 0.19 & 44.15 \\
 & & & & 0.1 & 3.15 & 0.32 & -1.185 & & 0.60 & 13.93 \\
 & & & & 1 & 0.49 & 0.49 & -1.26 & & 0.94 & 2.18 \\
\midrule
FRB20180909A & 8.242 & 56.76 & 16:56:37 & 0.01 & 13.58 & 0.14 & -1.091 & 2667.30 & 0.03 & 4.62 \\
 & & & & 0.1 & 3.12 & 0.31 & -1.151 & & 0.07 & 1.06 \\
 & & & & 1 & 0.47 & 0.47 & -1.227 & & 0.11 & 0.16 \\
\midrule
FRB20190117C & 7.6753 & 74.59 & 7:55:06 & 0.01 & 10.75 & 0.11 & -1.115 & 6460.80 & 0.11 & 21.47 \\
 & & & & 0.1 & 2.54 & 0.25 & -1.174 & & 0.26 & 5.07 \\
 & & & & 1 & 0.39 & 0.39 & -1.252 & & 0.40 & 0.78 \\
\midrule
FRB20190210C & 19.7167 & 89.1 & 6:03:43 & 0.01 & 7.51 & 0.08 & -1.2 & 4517.33 & 0.04 & 7.34 \\
 & & & & 0.1 & 2.39 & 0.24 & -1.247 & & 0.14 & 2.33 \\
 & & & & 1 & 0.37 & 0.37 & -1.322 & & 0.21 & 0.37 \\
\midrule
FRB20190214A & 6.406 & 66.24 & 4:44:47 & 0.01 & 13.39 & 0.13 & -1.116 & 3357.96 & 0.05 & 7.23 \\
 & & & & 0.1 & 3.11 & 0.31 & -1.177 & & 0.11 & 1.68 \\
 & & & & 1 & 0.49 & 0.49 & -1.253 & & 0.17 & 0.27 \\
\midrule
FRB20190604F & 1.9669 & 65.7168 & 17:11:40 & 0.01 & 7.95 & 0.08 & -1.216 & 2263.57 & 0.01 & 1.95 \\
 & & & & 0.1 & 1.33 & 0.13 & -1.29 & & 0.02 & 0.33 \\
 & & & & 1 & 0.21 & 0.21 & -1.366 & & 0.04 & 0.05 \\
\midrule
FRB20190403D & 21.7687 & 84.29 & 17:27:59 & 0.01 & 81.79 & 0.82 & -1.053 & 4276.87 & 0.42 & 71.60 \\
 & & & & 0.1 & 19.07 & 1.91 & -1.112 & & 0.99 & 16.69 \\
 & & & & 1 & 3.00 & 3.00 & -1.187 & & 1.56 & 2.62 \\
\midrule
FRB20161202A & 23.7333 & 40.8 & 13:24:54 & 0.01 & 9.20 & 0.09 & -1.101 & 1825.96 & 0.01 & 1.47 \\
 & & & & 0.1 & 2.95 & 0.29 & -1.144 & & 0.04 & 0.47 \\
 & & & & 1 & 0.46 & 0.46 & -1.215 & & 0.06 & 0.07 \\
\midrule
FRB20181129B & 20.504 & 81.32 & 11:33:37 & 0.01 & 5.19 & 0.05 & -1.238 & 2655.39 & 0.01 & 1.75 \\
 & & & & 0.1 & 1.16 & 0.12 & -1.3 & & 0.03 & 0.39 \\
 & & & & 1 & 0.18 & 0.18 & -1.377 & & 0.04 & 0.06 \\
\midrule
FRB20190405B & 15.7653 & 89.16 & 23:31:29 & 0.01 & 75.06 & 0.75 & -1.117 & 8795.95 & 1.24 & 277.92 \\
 & & & & 0.1 & 17.26 & 1.73 & -1.178 & & 2.86 & 63.92 \\
 & & & & 1 & 2.66 & 2.66 & -1.255 & & 4.41 & 9.85 \\
\midrule
FRB20190603B & 3.258 & 74.28 & 6:25:20 & 0.01 & 123.68 & 1.24 & -1.079 & 3395.41 & 0.44 & 68.24 \\
 & & & & 0.1 & 37.57 & 3.76 & -1.127 & & 1.32 & 20.73 \\
 & & & & 1 & 4.33 & 4.33 & -1.214 & & 1.53 & 2.39 \\
\midrule
FRB20190304C & 14.8673 & 26.72 & 12:01:48 & 0.01 & 11.48 & 0.11 & -1.119 & 3882.81 & 0.05 & 8.28 \\
 & & & & 0.1 & 2.71 & 0.27 & -1.178 & & 0.12 & 1.96 \\
 & & & & 1 & 0.42 & 0.42 & -1.254 & & 0.18 & 0.30 \\
\midrule
FRB20181017A & 17.0887 & 68.28 & 23:26:12 & 0.01 & 9.68 & 0.10 & -1.141 & 10391.97 & 0.21 & 50.01 \\
 & & & & 0.1 & 2.23 & 0.22 & -1.201 & & 0.48 & 11.55 \\
 & & & & 1 & 0.47 & 0.47 & -1.265 & & 1.01 & 2.43 \\
\midrule
FRB20190425B & 14.008 & 88.6 & 18:05:48 & 0.01 & 5.55 & 0.06 & -1.185 & 8005.03 & 0.08 & 17.01 \\
 & & & & 0.1 & 1.77 & 0.18 & -1.232 & & 0.25 & 5.43 \\
 & & & & 1 & 0.20 & 0.20 & -1.32 & & 0.29 & 0.62 \\
\midrule
FRB20191020B & 20.5144 & 61.9797 & 18:42:13 & 0.01 & 28.84 & 0.29 & -1.208 & 3101.25 & 0.09 & 13.28 \\
 & & & & 0.1 & 4.55 & 0.46 & -1.286 & & 0.14 & 2.10 \\
 & & & & 1 & 1.05 & 1.05 & -1.349 & & 0.32 & 0.48 \\
\midrule
FRB20181019A & 1.9669 & 65.7168 & 8:13:23 & 0.01 & 10.67 & 0.11 & -1.144 & 2216.65 & 0.02 & 2.51 \\
 & & & & 0.1 & 3.44 & 0.34 & -1.191 & & 0.06 & 0.81 \\
 & & & & 1 & 0.52 & 0.52 & -1.269 & & 0.09 & 0.12 \\
\midrule
FRB20190126A & 1.9669 & 65.7168 & 1:32:45 & 0.01 & 72.88 & 0.73 & -1.059 & 2252.00 & 0.13 & 17.69 \\
 & & & & 0.1 & 21.88 & 2.19 & -1.108 & & 0.38 & 5.31 \\
 & & & & 1 & 3.46 & 3.46 & -1.184 & & 0.60 & 0.84 \\
\midrule
FRB20160608A & 7.6117 & -39.2022 & 3:53:01 & 0.01 & 67.62 & 0.68 & -1.138 & 4851.91 & 0.43 & 76.19 \\
 & & & & 0.1 & 21.59 & 2.16 & -1.186 & & 1.38 & 24.33 \\
 & & & & 1 & 2.52 & 2.52 & -1.276 & & 1.61 & 2.84 \\
\midrule
FRB20181221A & 15.372 & 25.86 & 17:22:35 & 0.01 & 18.48 & 0.18 & -1.136 & 1986.09 & 0.03 & 3.49 \\
 & & & & 0.1 & 2.99 & 0.30 & -1.211 & & 0.04 & 0.56 \\
 & & & & 1 & 0.64 & 0.64 & -1.274 & & 0.09 & 0.12 \\
\midrule
FRB20180911C & 4.3693 & 73.63 & 12:59:16 & 0.01 & 21.45 & 0.21 & -1.124 & 1149.85 & 0.01 & 1.36 \\
 & & & & 0.1 & 4.93 & 0.49 & -1.184 & & 0.03 & 0.31 \\
 & & & & 1 & 0.76 & 0.76 & -1.261 & & 0.04 & 0.05 \\
\midrule
FRB20190423C & 23.272 & 86.97 & 17:36:29 & 0.01 & 29.18 & 0.29 & -1.117 & 6372.83 & 0.29 & 56.71 \\
 & & & & 0.1 & 9.18 & 0.92 & -1.164 & & 0.92 & 17.85 \\
 & & & & 1 & 1.05 & 1.05 & -1.252 & & 1.05 & 2.05 \\
\midrule
FRB20181118C & 4.3693 & 73.63 & 8:44:50 & 0.01 & 18.78 & 0.19 & -1.079 & 1128.34 & 0.01 & 1.14 \\
 & & & & 0.1 & 5.96 & 0.60 & -1.126 & & 0.03 & 0.36 \\
 & & & & 1 & 0.95 & 0.95 & -1.201 & & 0.05 & 0.06 \\
\midrule
FRB20181230A & 23.1127 & 83.37 & 0:30:17 & 0.01 & 10.82 & 0.11 & -1.149 & 5552.59 & 0.09 & 15.97 \\
 & & & & 0.1 & 2.50 & 0.25 & -1.209 & & 0.20 & 3.70 \\
 & & & & 1 & 0.38 & 0.38 & -1.288 & & 0.30 & 0.56 \\
\midrule
FRB20181013E & 20.4853 & 69.02 & 2:56:23 & 0.01 & 7.43 & 0.07 & -1.144 & 2205.13 & 0.01 & 1.73 \\
 & & & & 0.1 & 1.67 & 0.17 & -1.204 & & 0.03 & 0.39 \\
 & & & & 1 & 0.25 & 0.25 & -1.28 & & 0.04 & 0.06 \\
\midrule
FRB20190309A & 18.5973 & 52.41 & 15:26:37 & 0.01 & 27.05 & 0.27 & -1.076 & 2299.05 & 0.05 & 6.84 \\
 & & & & 0.1 & 4.54 & 0.45 & -1.148 & & 0.08 & 1.15 \\
 & & & & 1 & 0.71 & 0.71 & -1.223 & & 0.13 & 0.18 \\
\midrule
FRB20190212D & 11.922 & 66.72 & 10:34:04 & 0.01 & 14.01 & 0.14 & -1.102 & 9134.86 & 0.25 & 55.97 \\
 & & & & 0.1 & 2.35 & 0.23 & -1.174 & & 0.41 & 9.38 \\
 & & & & 1 & 0.51 & 0.51 & -1.236 & & 0.89 & 2.02 \\
\midrule
FRB20190619E & 1.9669 & 65.7168 & 2:18:26 & 0.01 & 58.26 & 0.58 & -1.073 & 2235.83 & 0.10 & 13.94 \\
 & & & & 0.1 & 13.95 & 1.39 & -1.135 & & 0.24 & 3.34 \\
 & & & & 1 & 2.21 & 2.21 & -1.214 & & 0.38 & 0.53 \\
\midrule
FRB20190423B & 19.9053 & 26.19 & 13:52:00 & 0.01 & 40.26 & 0.40 & -1.093 & 4052.39 & 0.19 & 31.64 \\
 & & & & 0.1 & 12.71 & 1.27 & -1.14 & & 0.60 & 9.99 \\
 & & & & 1 & 1.96 & 1.96 & -1.217 & & 0.93 & 1.54 \\
\midrule
FRB20151230A & 9.6806 & -2.5486 & 16:15:47 & 0.01 & 19.87 & 0.20 & -1.094 & 7339.27 & 0.25 & 51.22 \\
 & & & & 0.1 & 4.54 & 0.45 & -1.157 & & 0.57 & 11.70 \\
 & & & & 1 & 0.73 & 0.73 & -1.235 & & 0.91 & 1.88 \\
\midrule
FRB20200405A & 13.2244 & 36.5936 & 5:34:54 & 0.01 & 13.89 & 0.14 & -1.25 & 1290.56 & 0.01 & 1.11 \\
 & & & & 0.1 & 3.24 & 0.32 & -1.309 & & 0.02 & 0.26 \\
 & & & & 1 & 0.51 & 0.51 & -1.384 & & 0.03 & 0.04 \\
\midrule
FRB20190406A & 18.9013 & 46.96 & 13:55:23 & 0.01 & 8.70 & 0.09 & -1.132 & 4013.49 & 0.04 & 6.70 \\
 & & & & 0.1 & 2.01 & 0.20 & -1.192 & & 0.09 & 1.55 \\
 & & & & 1 & 0.30 & 0.30 & -1.269 & & 0.14 & 0.23 \\
\midrule
FRB20181202C & 20.4753 & 57.03 & 23:37:09 & 0.01 & 9.45 & 0.09 & -1.128 & 3830.64 & 0.04 & 6.64 \\
 & & & & 0.1 & 1.59 & 0.16 & -1.2 & & 0.07 & 1.12 \\
 & & & & 1 & 0.25 & 0.25 & -1.277 & & 0.11 & 0.17 \\
\midrule
FRB20190103C & 6.946 & 11.07 & 8:05:51 & 0.01 & 7.71 & 0.08 & -1.193 & 11246.82 & 0.19 & 46.67 \\
 & & & & 0.1 & 2.48 & 0.25 & -1.24 & & 0.60 & 15.00 \\
 & & & & 1 & 0.27 & 0.27 & -1.331 & & 0.65 & 1.64 \\
\midrule
FRB20180916A & 23.2647 & 80.33 & 7:33:13 & 0.01 & 9.20 & 0.09 & -1.185 & 1860.89 & 0.01 & 1.52 \\
 & & & & 0.1 & 2.17 & 0.22 & -1.244 & & 0.03 & 0.36 \\
 & & & & 1 & 0.32 & 0.32 & -1.322 & & 0.04 & 0.05 \\
\midrule
FRB20180917A & 4.3693 & 73.63 & 0:46:38 & 0.01 & 14.77 & 0.15 & -1.186 & 1170.76 & 0.01 & 0.97 \\
 & & & & 0.1 & 3.26 & 0.33 & -1.249 & & 0.02 & 0.21 \\
 & & & & 1 & 0.50 & 0.50 & -1.327 & & 0.03 & 0.03 \\
\midrule
FRB20190222C & 15.9453 & 40.03 & 13:45:59 & 0.01 & 30.41 & 0.30 & -1.071 & 3548.45 & 0.12 & 18.32 \\
 & & & & 0.1 & 9.50 & 0.95 & -1.118 & & 0.36 & 5.72 \\
 & & & & 1 & 1.50 & 1.50 & -1.193 & & 0.57 & 0.90 \\
\midrule
FRB20190627D & 19.6887 & 43.84 & 9:21:52 & 0.01 & 17.52 & 0.18 & -1.073 & 18905.14 & 0.91 & 299.74 \\
 & & & & 0.1 & 3.95 & 0.40 & -1.133 & & 2.05 & 67.61 \\
 & & & & 1 & 0.62 & 0.62 & -1.209 & & 3.23 & 10.66 \\
\midrule
FRB20190617B & 3.762 & 1.16 & 18:05:01 & 0.01 & 19.29 & 0.19 & -1.127 & 1714.91 & 0.02 & 2.71 \\
 & & & & 0.1 & 4.51 & 0.45 & -1.186 & & 0.05 & 0.63 \\
 & & & & 1 & 0.52 & 0.52 & -1.273 & & 0.06 & 0.07 \\
\midrule
FRB20180130A & 21.87 & -37.4333 & 4:55:30 & 0.01 & 47.49 & 0.47 & -1.227 & 2197.93 & 0.08 & 10.98 \\
 & & & & 0.1 & 8.02 & 0.80 & -1.303 & & 0.13 & 1.85 \\
 & & & & 1 & 1.27 & 1.27 & -1.382 & & 0.21 & 0.29 \\
\midrule
FRB20190211B & 19.9747 & 61.37 & 18:37:46 & 0.01 & 7.01 & 0.07 & -1.119 & 1614.54 & 0.01 & 0.88 \\
 & & & & 0.1 & 1.60 & 0.16 & -1.179 & & 0.02 & 0.20 \\
 & & & & 1 & 0.24 & 0.24 & -1.255 & & 0.02 & 0.03 \\
\midrule
FRB20180911A & 6.6367 & 84.62 & 15:00:21 & 0.01 & 15.81 & 0.16 & -1.162 & 1352.40 & 0.01 & 1.38 \\
 & & & & 0.1 & 3.61 & 0.36 & -1.222 & & 0.03 & 0.32 \\

